PairwiseHist: Fast, Accurate and Space-Efficient Approximate Query Processing with Data Compression

Exponential growth in data collection is creating significant challenges for data storage and analytics latency.Approximate Query Processing (AQP) has long been touted as a solution for accelerating analytics on large datasets, however, there is still room for improvement across all key performance criteria. In this paper, we propose a novel histogram-based data synopsis called PairwiseHist that uses recursive hypothesis testing to ensure accurate histograms and can be built on top of data compressed using Generalized Deduplication (GD). We thus show that GD data compression can contribute to AQP. Compared to state-of-the-art AQP approaches, PairwiseHist achieves better performance across all key metrics, including 2.6$ \times $ higher accuracy, 3.5$ \times $ lower latency, 24$ \times $ smaller synopses and 1.5--4$ \times $ faster construction time.

==> data/comparison_bounds_width_percentiles.csv <==
bounds_relative_width,pairwise_hist_4000_0.001,deepdb_10000,deepdb_100000
5e-07,41.79384423821119,3.058615476224832,1.2929808078506
5.081325446964976e-07,41.79604762634087,3.058618757821114,1.293029128351692
5.163973659594763e-07,41.79715879094288,3.0586220927928527,1.2930782347900536
5.247966152791133e-07,41.80011755910855,3.0586254820082046,1.293128139949025
5.333324791397693e-07,41.80490209016121,3.058628926349447,1.2932683609344107
5.420071795891655e-07,41.80819387965226,3.058632426713208,1.2934506542727349
5.508229748168285e-07,41.80990099451658,3.0586359840106985,1.2936816388084897
5.597821597419398e-07,41.814557156256654,3.0586395991679503,1.293835772314314
5.688870666107451e-07,41.81701128467087,3.058643273126058,1.2940564459866626
5.781400656036877e-07,41.820050409255686,3.058647006841423,1.2942614526670704
5.875435654524037e-07,41.82267912670428,3.058650801286002,1.29434771729198
5.971000140667662e-07,41.82856181654623,3.0586546574475615,1.2944353850187253
6.068118991721209e-07,41.83046983971643,3.0586585763299334,1.2945727051526548
6.166817489568873e-07,41.83337150314455,3.0586625589532774,1.2947598387823438
6.267121327306998e-07,41.83595759220082,3.058666606354346,1.2949244516200058
6.369056615932392e-07,41.84223175422377,3.058670719586755,1.295103296227756
6.47264989113958e-07,41.8468813309913,3.0586748997212565,1.2953620475506755
6.577928120228526e-07,41.84971896474905,3.0586791478460196,1.296009744595046
6.684918709124726e-07,41.856356610122134,3.058683873656172,1.2968693515787622
6.793649509513546e-07,41.8611582452407,3.058689260885136,1.2971144217127482
6.904148826090462e-07,41.86833339473614,3.058694735737861,1.2975104609141974
7.016445423929366e-07,41.877968815073565,3.0587002996395545,1.297846031464381
7.130568535970649e-07,41.886639903768426,3.0587059540386066,1.298362750967463
7.246547870631076e-07,41.9072178283806,3.058711700406965,1.2985980547707607
7.364413619537509e-07,41.91619932156358,3.0587175402405182,1.298799866760347
7.484196465386277e-07,41.97455008461558,3.058723475059486,1.298905071416168
7.605927589930524e-07,41.97937818444796,3.0587295064088154,1.299011987235121
7.729638682097393e-07,41.98554517451255,3.05873563585858,1.299530139610381
7.855361946237244e-07,41.98786113611592,3.0587418650043934,1.299998007242437
7.983130110507125e-07,41.99351708075586,3.0587481954678206,1.300423074096533
8.112976435390436e-07,41.996591341607356,3.058754628896801,1.3005360186478176
8.244934722355325e-07,41.999999131246234,3.058761166966079,1.3006603428906238
8.379039322653843e-07,42.05248988355354,3.058767811377638,1.3010411336089334
8.515325146264213e-07,42.056502230816726,3.058774563861145,1.3015375634292952
8.65382767097862e-07,42.05986040642081,3.0587814261744,1.301771091224132
8.794582951638663e-07,42.064595101763935,3.0587884001037935,1.3020603714641195
8.937627629521177e-07,42.06662193945823,3.0587954874647725,1.3027781230880713
9.082998941876643e-07,42.07028262420782,3.058802690102311,1.3029180106844127
9.230734731622728e-07,42.0739057119309,3.0588100098913924,1.3030535489499446
9.380873457195598e-07,42.07737397937779,3.058817448737498,1.3040583949075322
9.53345420256126e-07,42.08067941955955,3.0588250085771005,1.3047561465101936
9.688516687389945e-07,42.083411418897704,3.05883269137817,1.304881429719171
9.846101277395867e-07,42.08552092447036,3.0588404991406857,1.3053987037443944
1.0006248994845175e-06,42.09288689073173,3.0588484338971567,1.3059041078317049
1.01690015292349e-06,42.09830233566435,3.0588564977131507,1.3064357475600166
1.033440124814541e-06,42.101512699865914,3.058864692687833,1.3072355316619975
1.0502491208269576e-06,42.1050671586095,3.0588730209545107,1.3079385892230055
1.0673315166621228e-06,42.1086893868565,3.058881484681191,1.3082568114626336
1.084691759192591e-06,42.11075309817032,3.058890086071142,1.3085103900232793
1.1023343676197038e-06,42.114552195422284,3.0588988273634694,1.308801575049894
1.120263934650009e-06,42.11787263328932,3.058907710833698,1.3093121665617702
1.13848512769084e-06,42.125568781754914,3.058916738794364,1.3097871088868207
1.1570026900653271e-06,42.12893093723364,3.0589259135956173,1.309962669800612
1.1758214422471755e-06,42.13089394031271,3.058935237625833,1.3101890820766837
1.194946283115524e-06,42.13257922280529,3.058944713312234,1.3108767507567622
1.2143821912302253e-06,42.13722937444395,3.05897419276092,1.3122796667205139
1.2341342261278463e-06,42.14009089646712,3.0590251506212556,1.3133433820044178
1.2542075296387705e-06,42.14168794221033,3.0590769373157443,1.314600486364498
1.274607327225713e-06,42.15001093406779,3.0591295663254483,1.3156681831838282
1.2953389293440031e-06,42.153395426649965,3.0591830513506997,1.3161002677295432
1.31640773282401e-06,42.156110865053286,3.059227242072552,1.3177103175898512
1.3378192222760226e-06,42.161281783169734,3.0592541653150933,1.3182466765380934
1.3595789715180095e-06,42.17497992691413,3.059281526466581,1.3192237419573962
1.3816926450265864e-06,42.1789564081755,3.0593093326496437,1.320341480503921
1.4041659994115848e-06,42.18277140777611,3.0593375911027594,1.3218736243230542
1.4270048849146188e-06,42.1853039230338,3.0593663091821415,1.3234170820805102
1.4502152469319958e-06,42.18896599866873,3.0593954943636517,1.3242293889925252
1.4738031275624292e-06,42.221489672357926,3.059425154244748,1.3258899418773877
1.497774667179908e-06,42.22541746601263,3.059455296546462,1.3262546868041794
1.5221361060321499e-06,42.22722311624631,3.0597539077246116,1.326847078320918
1.5468937858650684e-06,42.23167518514889,3.059808300777721,1.328996834745198
1.5720541515736325e-06,42.23384702000691,3.0598635785387005,1.3307001430620164
1.5976237528796068e-06,42.239425744280666,3.0599197553974045,1.3314867603542546
1.623609246036566e-06,42.248346803564,3.059976845977737,1.3323887327244637
1.650017395562641e-06,42.25144572711311,3.0600616116641493,1.3334550749067908
1.6768550760014644e-06,42.257621284202564,3.0602380115013683,1.334762335094823
1.704129273711726e-06,42.261396968853965,3.0603490790516124,1.335868903385457
1.7318470886858672e-06,42.265271218926934,3.0604341090582827,1.3366535050745771
1.7600157363983412e-06,42.270187404873845,3.0605205220856124,1.3381631137448364
1.7886425496839348e-06,42.27573481621622,3.060774467216624,1.3389259397540838
1.8177349806466589e-06,42.28463860088912,3.0611244657587675,1.3402778828819564
1.8473006025996512e-06,42.2878125793363,3.0611885765100584,1.3413079280686577
1.8773471120366685e-06,42.289611838265415,3.06125373002845,1.342526767937351
1.9078823306356263e-06,42.30041785119418,3.061319943274642,1.3428150112170487
1.9389142072947265e-06,42.310189453594376,3.061676132518956,1.3435473108003877
1.9704508202017238e-06,42.312804842379116,3.061818435849165,1.3439945030845115
2.0025003789368055e-06,42.316748144492195,3.061975917854431,1.3448682424193663
2.0350712266097195e-06,42.318595201206264,3.0621515567594106,1.3456560289770918
2.068171842031639e-06,42.32308487585052,3.0629355417705826,1.3462503501833099
2.101810841922359e-06,42.3305446847552,3.063213683543793,1.3473133596940887
2.1359969831533885e-06,42.33396581222325,3.064123622852484,1.3540906177517482
2.1707391650275463e-06,42.345429380452295,3.06439019674991,1.3628089133754855
2.206046431595595e-06,42.34906075995282,3.064506130015441,1.3928933562391712
2.2419279740105952e-06,42.357816126736395,3.064750514261082,1.396909057649156
2.2783931329205344e-06,42.366446817582606,3.0654734946975695,1.3989183148876598
2.3154514008998683e-06,42.38025678030534,3.065684225889349,1.4020056663865508
2.3531124249206407e-06,42.418174991364225,3.065767156979176,1.4062168791439111
2.3913860088637425e-06,42.467809996153385,3.0658514369505925,1.409932057679985
2.4302821160710692e-06,42.506784065753116,3.066139910137131,1.4166869589744127
2.469810871939163e-06,42.57805055855871,3.0670255108411784,1.4216327012169623
2.5099825665550397e-06,42.70024850833239,3.06720826389507,1.4262759487119345
2.550807657374917e-06,42.78353643974361,3.0674356842914077,1.4313188529036551
2.5922967719464564e-06,42.856925345718345,3.067683824968475,1.435168403038589
2.6344607106753384e-06,42.916652760524485,3.067894157629368,1.4407009738304042
2.6773104496368064e-06,43.04905217899463,3.068104156520945,1.4431848029013181
2.7208571434329437e-06,43.09736826910387,3.068511102746898,1.4497790265082808
2.76511212809645e-06,43.13215168018273,3.0687135213419805,1.4517960882122452
2.810086924041594e-06,43.15218473706154,3.0691402173694633,1.4549497242601732
2.8557932390632174e-06,43.1759073943709,3.0696998561049336,1.4594365934874833
2.902242971384492e-06,43.2058194055699,3.069911453016514,1.4609509840945816
2.9494482127542465e-06,43.243207892182376,3.071138427499316,1.4631240144025666
2.9974212515947044e-06,43.34755959433178,3.071526527667218,1.465675544476424
3.0461745762003557e-06,43.354282342009824,3.0716992902929467,1.4693799825011742
3.0957208779889238e-06,43.38859712538995,3.0722374404068287,1.471149905373736
3.1460730548051752e-06,43.39593070039378,3.0727146541227284,1.4740990234078013
3.197244214278468e-06,43.51675901085079,3.072863926942338,1.4758099575606707
3.2492476772349443e-06,43.65154027447425,3.0736878726894523,1.4784485755661234
3.3020969811651524e-06,43.73382978475349,3.074335018335316,1.4813023347187728
3.3558058837481435e-06,43.85416613125527,3.075020268509322,1.483519953680114
3.410388366432846e-06,43.86393976894151,3.0752445407912323,1.4849983672938072
3.4658586380777003e-06,43.92724930948633,3.0756497127599625,1.4870871192894768
3.5222311386495184e-06,43.94132434866713,3.075958320780915,1.4898790829265336
3.5795205429824443e-06,43.9493548416642,3.0764336144267417,1.4921442322352356
3.6377417645981164e-06,44.018211677740105,3.0767261522942713,1.4944543968486714
3.6969099595879365e-06,44.02343146758647,3.0769426794011565,1.4952827733509355
3.757040530558481e-06,44.03480147207468,3.0775230541329277,1.496817900077647
3.818149130641121e-06,44.03892603035869,3.078546864289971,1.4987685098792034
3.880251667566785e-06,44.0430462994634,3.0798762426775754,1.502101066724202
3.943364307807078e-06,44.051253601684586,3.0814796504693427,1.5033890148777938
4.007503480782707e-06,44.055384282081505,3.0825549558247283,1.50644045507428
4.072685883140368e-06,44.05950530188875,3.082977219049626,1.507820275908499
4.138928483099236e-06,44.06116766235903,3.084523861186287,1.5097371916773474
4.206248524868059e-06,44.06707384931728,3.085068629740512,1.5110680641835323
4.2746635331341926e-06,44.07266937537298,3.0857620498681713,1.5122269050833812
4.344191317625597e-06,44.07390764270249,3.0869403656041237,1.5140393768286182
4.4148499777470415e-06,44.0762689134323,3.088532831275272,1.5153218852760975
4.48665790729176e-06,44.085085001137664,3.0896969691014835,1.5163840416585028
4.559633799229649e-06,44.087834803774506,3.091317997170887,1.5177810970515455
4.633796650573441e-06,44.092457322299985,3.0922742345107572,1.5195433564748926
4.7091657673239805e-06,44.09618746612192,3.0930503412741195,1.52105597318191
4.785760769495928e-06,44.10380744758288,3.093226666079674,1.5229842470140171
4.863601596225268e-06,44.10935435222837,3.0955113655261344,1.5235583961141745
4.9427085109597865e-06,44.11090719592003,3.0971358993427067,1.5257661341781181
5.023102106734066e-06,44.11688360215252,3.098030875714585,1.5279342281792827
5.104803311530238e-06,44.117727794970115,3.099517544261455,1.5301202353700167
5.187833393725924e-06,44.33675878360069,3.100559199453348,1.538899477161933
5.272213967630842e-06,44.34685295015861,3.1011405648483987,1.54848894135837
5.3579669991133555e-06,44.365260393169606,3.1024033427605384,1.5530396138270657
5.445114811318652e-06,44.37069492701699,3.103547985141157,1.560096697052694
5.533680090479873e-06,44.37207150714118,3.10433983301939,1.572071063945732
5.623685891823754e-06,44.38000774889437,3.1055784392595847,1.6017064051663896
5.715155645572393e-06,44.38753973917429,3.107066167560208,1.633291870774674
5.808113163042509e-06,44.39124842558328,3.1085420106033297,1.640139742649735
5.902582642844028e-06,44.394973686707544,3.109238034017153,1.6440673929968859
5.998588677179428e-06,44.40677847749677,3.1096428057310295,1.649114387475327
6.096156258245547e-06,44.41088046019056,3.1100916130747303,1.654761061824752
6.195310784739578e-06,44.41568206226425,3.1108309452940857,1.6667161906174222
6.296078068470755e-06,44.42986518522658,3.11194250051589,1.669680272001225
6.398484341079708e-06,44.43842143943624,3.1124504334650758,1.673657978040932
6.5025562608670496e-06,44.448407946191026,3.112752865230138,1.6790783165214413
6.608320919733019e-06,44.44966181771569,3.1135093470328927,1.6863588154559186
6.715805850230077e-06,44.45203372654337,3.1199380293400845,1.6897510586464695
6.825039032730069e-06,44.4572966846442,3.1285068813684163,1.6946591386455039
6.936048902708105e-06,44.4596169285752,3.1579081001319427,1.7009562624716703
7.0488643581448385e-06,44.46033966851856,3.1626331311914626,1.7056083849456907
7.163514767049147e-06,44.46159726700953,3.165199597697069,1.7125007501054164
7.280029975103243e-06,44.46531812568335,3.1684235493395887,1.721980329671157
7.398440313431982e-06,44.46704989963717,3.172594191085428,1.7262305094565722
7.518776606498692e-06,44.46858716788568,3.176158951079457,1.7339727197825343
7.641070180129354e-06,44.482909019874086,3.181381878502578,1.7415483008988295
7.765352869667293e-06,44.491343073056974,3.188011436981018,1.768350506339528
7.891657028260582e-06,44.49443768606284,3.191880222443865,1.7931158407085523
8.0200155352841e-06,44.5066355453331,3.1973768946645342,1.8039767683747532
8.150461804898705e-06,44.50994384279384,3.201253533348371,1.8128714486986233
8.283029794749575e-06,44.51236537294536,3.2046483695344876,1.8211786418208404
8.417754014806004e-06,44.51375890498993,3.2102490835902437,1.8336248383085454
8.554669536345067e-06,44.515730111978165,3.2133444330170975,1.8479807589180446
8.693812001081252e-06,44.530163093083466,3.216655871933459,1.8689936427720915
8.835217630444733e-06,44.532833550328576,3.2188954602442474,1.886192761646156
8.978923235010485e-06,44.53472869175599,3.2263765883039284,1.902082664815445
9.124966224080752e-06,44.536324454958496,3.2271034818678666,1.9213033970179016
9.273384615423488e-06,44.538183696265705,3.2294839690933435,1.9418904877692627
9.424217045168977e-06,44.53918311828729,3.2323735091283012,1.9493260952146978
9.57750277786764e-06,44.5443537895029,3.23515105127296,1.957353235291298
9.733281716711316e-06,44.54851566163192,3.2381225976379797,1.9826101198353367
9.89159441392081e-06,44.54988845195844,3.2405806854142027,1.9979986209909266
1.0052482081302484e-05,44.55216740407457,3.2425726254712255,2.008578493432441
1.0215986600976353e-05,44.564014948198505,3.2443769939985705,2.0217948970227555
1.0382150536278873e-05,44.567102518664065,3.2480626480233967,2.026206740089447
1.0551017142842983e-05,44.57079204309246,3.2499984071589383,2.035119412231507
1.0722630379858327e-05,44.579391957883516,3.2517913994234413,2.05009585931437
1.0897034921514769e-05,44.580979088070954,3.2541440416696825,2.057439583276247
1.1074276168631796e-05,44.597839006219175,3.25615754342769,2.0614136772844107
1.1254400260477309e-05,44.59852297473698,3.2591923292680347,2.067550102615911
1.143745408677852e-05,44.6135555344272,3.2603891456142153,2.085650003777508
1.1623485299928228e-05,44.616697656468006,3.2620940447083604,2.0938985745895042
1.1812542327389726e-05,44.62569948437668,3.2630679468582926,2.1006923969688835
1.2004674384303259e-05,44.634056440960705,3.265541502569784,2.105985344424507
1.219993148629775e-05,44.64054341808871,3.2671887510307793,2.1179546728954994
1.23983644625108e-05,44.64549741140666,3.2707221732484744,2.128699023447191
1.2600024968820448e-05,44.648357744334504,3.272767396397691,2.1382101665080167
1.2804965501292283e-05,44.654162374916794,3.2742600786650797,2.1502952993117375
1.3013239409845022e-05,44.65787041276702,3.2761984388045797,2.1592155298844755
1.32249009121386e-05,44.65951986803611,3.2776394312982844,2.1703592234010154
1.3440005107688037e-05,44.664939677581586,3.2788299483512784,2.1907274768996876
1.3658607992206867e-05,44.66857463627761,3.2803723348911453,2.19725434356734
1.3880766472183991e-05,44.66905442496397,3.282199208812959,2.2038178430372857
1.4106538379697354e-05,44.672631757988256,3.2836387424219686,2.2095952364291493
1.4335982487468849e-05,44.67439974274856,3.284616132194343,2.2172250847587787
1.4569158524163943e-05,44.676842158583774,3.2855165162505484,2.2242294380214735
1.4806127189940156e-05,44.679095302935856,3.287502965436302,2.225827116466189
1.5046950172248622e-05,44.68068866172686,3.288605163678713,2.231274763438324
1.5291690161892158e-05,44.684022726968934,3.289899322310471,2.2394448621793184
1.5540410869345318e-05,44.68594531195996,3.292142619163426,2.2471989041993825
1.5793177041339094e-05,44.688589141846634,3.2932676216759726,2.2553188794772367
1.6050054477715843e-05,44.69117183547338,3.2947865541736485,2.2629917677931832
1.6311110048558367e-05,44.69343689981438,3.2958702154878132,2.2751632782842957
1.6576411711597115e-05,44.695117590945834,3.298077353243869,2.2923903220125124
1.6846028529901336e-05,44.6969100110195,3.30299401562408,2.3111361686622423
1.7120030689857128e-05,44.69923709617886,3.305107660464937,2.3277053034413013
1.739848951943844e-05,44.70527448086214,3.3222450690114567,2.3507234534685875
1.7681477506775232e-05,44.70871989452562,3.332228095068457,2.3732784516220855
1.7969068319023128e-05,44.71001517162281,3.3398462237651114,2.406029453009876
1.8261336821540877e-05,44.71450065103436,3.358904677928263,2.4770996501679194
1.8558359097378834e-05,44.717700325715896,3.3932800520135427,2.528013647123424
1.8860212467084967e-05,44.72207950628529,3.406495696387538,2.547089922092952
1.9166975508833027e-05,44.72378883845255,3.4365098633932116,2.562197491156964
1.9478728078877504e-05,44.73038838589921,3.4583897607795135,2.5696389351441167
1.9795551332342294e-05,44.73388523843513,3.4669718892893515,2.585194394971295
2.0117527744346464e-05,44.73931197295072,3.479190882156172,2.6036779075946748
2.0444741131474323e-05,44.745674180451545,3.4893294504477335,2.615109582684424
2.07772766735944e-05,44.74835296646559,3.5020610037863635,2.6302143421657043
2.111522093603336e-05,44.751246429669024,3.5138490929374435,2.6381458403673803
2.145866189211079e-05,44.755964135954834,3.5264864469371213,2.646080761850572
2.1807688946040028e-05,44.75917960273979,3.5360585094523573,2.6533159862376943
2.2162392956202004e-05,44.76447248161865,3.5465566701594144,2.6644072748929934
2.2522866258797315e-05,44.77256722957577,3.560897434602159,2.6735524852330954
2.288920269188308e-05,44.77775339168041,3.5747928942896525,2.6837271183201685
2.3261497619800946e-05,44.78241126723344,3.587225717110818,2.6927473160333153
2.3639847958001953e-05,44.78789037047346,3.6027881056063014,2.701513390458952
2.402435219827567e-05,44.79565021775819,3.631304666571545,2.7082561630856667
2.4415110434389426e-05,44.81635555897117,3.659786181910825,2.710768432045139
2.4812224388144566e-05,44.820591686794955,3.6801671888476277,2.728978715687785
2.5215797435856793e-05,44.825648342411576,3.693816414566859,2.7455067512657463
2.5625934635266665e-05,44.83489444282172,3.7102671143048958,2.750667453846427
2.6042742752888327e-05,44.84255517264873,3.7222817195076807,2.756566297260061
2.6466330291802833e-05,44.84852034018937,3.750637131515284,2.7618743690443694
2.689680751990349e-05,44.853638858561574,3.771302488018114,2.7663669821013084
2.7334286498600905e-05,44.85862294075018,3.785996203858844,2.7703492285848097
2.777888111199439e-05,44.868091100768396,3.8006368299793625,2.7751495015388867
2.8230707096518364e-05,44.873752715523885,3.8122319539729,2.781062767242741
2.8689882071070698e-05,44.8830802640065,3.832102905771379,2.7858003982330257
2.9156525567631092e-05,44.897805985971054,3.8545613333075743,2.7897094419591504
2.963075906237776e-05,44.91319271869928,3.876002057664544,2.794285079113696
3.011270600730964e-05,44.91934207828492,3.8923900872627955,2.7995554510579375
3.0602491862383514e-05,44.92539466789904,3.915076215508328,2.803300247826214
3.110024412817359e-05,44.930757461697034,3.928063942353419,2.8066235799504784
3.160609237906224e-05,44.934779305715516,3.946852938685819,2.810579475788361
3.2120168296970954e-05,44.9426679007056,3.9609801840248497,2.813331673705254
3.2642605705639233e-05,44.95114423333643,3.971656088533524,2.815199503175367
3.317354060546175e-05,44.95673665755263,3.9800364438689653,2.8171179997582674
3.3713111208891746e-05,44.96348970279738,3.9961502019367914,2.8202856007920802
3.4261457976420286e-05,44.97447210049839,4.008738804310656,2.8222368163383007
3.481872365314111e-05,44.98425420566766,4.014845228790441,2.823959153114613
3.5385053305909445e-05,44.99139939357065,4.024436088701133,2.8258558177399693
3.596059436110597e-05,44.9978973891806,4.043561574798405,2.829564510605244
3.654549664301459e-05,45.02110755712857,4.052714017871757,2.833477495622975
3.713991241282455e-05,45.02806472916156,4.0633514518023395,2.836210934786076
3.7743996408267155e-05,45.03050526510166,4.0693056935671,2.8389972205931544
3.8357905883896513e-05,45.037219784065044,4.076300116799456,2.8428203461272843
3.898180065202618e-05,45.04293164677108,4.087283261994752,2.845469539779214
3.961584312433131e-05,45.04439696866431,4.095131360244529,2.848503187137721
4.026019835412735e-05,45.05239816499086,4.10726052031608,2.850600815346706
4.0915034079336945e-05,45.05715952950736,4.1246168599237105,2.853098902262919
4.158052076615481e-05,45.061255693529034,4.134905819392763,2.855141114667579
4.225683165342361e-05,45.07031452318505,4.142803447594282,2.8569884572364272
4.2944142797731296e-05,45.07339457747957,4.1651194975901475,2.8595620760806084
4.3642633119241854e-05,45.07858236367999,4.176280397024506,2.8616167779119053
4.435248444827202e-05,45.08194256082102,4.184153179207634,2.86503497516628
4.5073881572624586e-05,45.08770243165248,4.192919042811862,2.8675125213211823
4.580701228569261e-05,45.091024893797446,4.201172099855524,2.870927810787211
4.6552067435345425e-05,45.096704655962704,4.2059852432266585,3.503028223120373
4.730924097360996e-05,45.104202053005125,4.211809716420591,3.5061661388530645
4.807873000716048e-05,45.120962505677056,4.215998839404248,3.5112567306207016
4.8860734848628626e-05,45.12655137363682,4.226496508336816,3.5169304532547634
4.9655459068749e-05,45.12865572048158,4.235541460707639,3.5202053736742793
5.0463109549352365e-05,45.14077919846269,4.252371349235025,3.528171716908944
5.128389653722109e-05,45.14602712318048,4.273997473643172,3.535496834265586
5.211803369882006e-05,45.14955964444894,4.290374081281406,3.5409620158056
5.29657381759185e-05,45.246680119557375,4.307458205106063,3.5498579962535155
5.3827230642115796e-05,45.24890744769578,4.325423435679842,3.5635958204826474
5.470273536028712e-05,45.26619424549529,4.340146365303365,3.5684360124424654
5.559248024096355e-05,45.270702340316916,4.35624154106712,3.575560250108395
5.649669690166108e-05,45.291540772771775,4.380910418943445,3.5827949016784055
5.741562072717556e-05,45.300055200766366,4.418878779791207,3.5924155617894664
5.8349490930857374e-05,45.30987011482487,4.497359985177334,3.5990145395335595
5.929855061688347e-05,45.31839664685116,4.530411813627118,3.605127522115112
6.026304684354213e-05,45.333560916167016,4.550099579827942,3.6094632719378685
6.124323068754654e-05,45.40140758028576,4.557768939012911,3.616129113771339
6.223935730939531e-05,45.42855801208622,4.571023351871939,3.62106154545326
6.325168601979519e-05,45.45134125396467,4.586486700370071,3.625169881945545
6.428048034716476e-05,45.46541317195571,4.599395851485164,3.6310321029962442
6.532600810623606e-05,45.48133232170036,4.611692670569597,3.6396428617355117
6.638854146777145e-05,45.48968658349235,4.6301853634744505,3.645833606997556
6.746835702941532e-05,45.502806510843484,4.641011998399319,3.6499127803965314
6.856573588769727e-05,45.52169244885765,4.649408504731937,3.660508204633026
6.96809637112071e-05,45.550444105692925,4.656966685968774,3.665934549916477
7.081433081495994e-05,45.56005250829106,4.669941601649617,3.6732975711660925
7.196613223597032e-05,45.567129327223505,4.678936821937533,3.6790255186170744
7.31366678100565e-05,45.578876764873684,4.687857617730287,3.688364279400484
7.432624224989285e-05,45.58403708533093,4.694665111094711,3.6941953495860114
7.55351652243327e-05,45.59977823335782,4.700821843765253,3.698715477374551
7.676375143902114e-05,45.607929240936194,4.705368005635516,3.7036414571876732
7.801232071831848e-05,45.62288385377935,4.715417717158953,3.712979246840013
7.928119808855686e-05,45.63294920154651,4.732416458836368,3.7187622033930214
8.0570713862651e-05,45.66039292814419,4.740542862276497,3.7213393563815815
8.188120372608437e-05,45.672547485044255,4.756211139880767,3.7281557529023983
8.321300882429518e-05,45.684250920615376,4.763766142580425,3.730519356454842
8.456647585148243e-05,45.70079721126921,4.7683929653302535,3.738097321959098
8.594195714085728e-05,45.70967404025169,4.772223992153516,3.749021822929925
8.733981075636229e-05,45.72086479967214,4.776779328023701,3.7600173562314536
8.876040058588171e-05,45.736338431356984,4.779745561541191,3.7628335338076204
9.020409643596913e-05,45.74580095430494,4.784728909910122,3.7652557076044597
9.167127412811453e-05,45.75857633169668,4.789430825194805,3.773334479144604
9.316231559657799e-05,45.76808365009163,4.795786973960133,3.7759062262820633
9.467760898781475e-05,45.7835505020252,4.799873983261748,3.7807377190377442
9.621754876151651e-05,45.7976598127215,4.804933742391753,3.7861075984389334
9.778253579329746e-05,45.815357317659306,4.812556606144262,3.7914410882510245
9.937297747904918e-05,45.82219885421264,4.818184536017787,3.7966232430795768
0.00010098928784099392,45.82913624818311,4.821378311822832,3.8033730473563754
0.00010263188763546261,45.84753162080782,4.824784378541282,3.8061108460299207
0.00010430120446242514,45.863458407813454,4.82716471621902,3.8098663270326583
0.00010599767287680355,45.88173533516322,4.829324952548439,3.8136630780020013
0.00010772173450159422,45.88906195423576,4.831120905701854,3.816573105149219
0.00010947383814283103,45.898181048943044,4.833497127711115,3.822651467491627
0.00011125443990641846,45.91227878483823,4.835380914550025,3.825922887680105
0.00011306400331686386,45.93711002263005,4.838682064508655,3.830341839440146
0.00011490299943794255,45.95714388744849,4.841662820035049,3.8375551311598914
0.00011677190699532396,45.97427193047579,4.843256660661164,3.841929687722668
0.00011867121250119331,46.03807729860582,4.8471765336777475,3.845462410048039
0.00012060141038090034,46.04816875760657,4.850913308834033,3.8491139552081224
0.00012256300310166686,46.07739181208452,4.853114899235484,3.8514107767710444
0.00012455650130338943,46.10599896871622,4.8562970509266385,3.8541204771303796
0.00012658242393156778,46.119898564128334,4.859111707869274,3.856350095136432
0.00012864129837239662,46.140355623256454,4.860314079577893,3.8582550257244956
0.0001307336605900546,46.15138512095669,4.8622297843222935,3.8598786666149865
0.0001328600552662252,46.175153896135235,4.865137327995939,3.8641176858611495
0.00013502103594188863,46.181969188894016,4.86780904650429,3.865761343037966
0.00013721716516141826,46.204730150161495,4.869949832297586,3.868456761240206
0.000139449014619022,46.27742611826205,4.872791161646333,3.869684815695021
0.00014171716530756546,46.29779975301985,4.875034579084155,3.873612126288248
0.00014402220766981488,46.353163298098735,4.877379732176533,3.876858098167602
0.0001463647417521408,46.38383540691445,4.879461465450558,3.8780722225929134
0.00014874537736072203,46.41514272019965,4.882082523206178,3.893139641640721
0.0001511647342202888,46.49312728130726,4.885275381989639,3.8949984219821276
0.00015362344213545016,46.53031278796604,4.889100780863663,3.8968448195678227
0.0001561221411546429,46.55079059195873,4.892412807126121,3.897068480656839
0.00015866148173674882,46.56421323658492,4.894929759518708,3.8976136650587794
0.0001612421249204221,46.57943109648539,4.900148198656662,3.90250236267554
0.0001638647424961691,46.59731808295232,4.90202909580423,3.9105823253942606
0.00016653001718122944,46.62145115885111,4.903929303655041,3.927700487890382
0.00016923864279729916,46.63849727513793,4.905186138685934,3.9629269063948516
0.00017199132445114623,46.648814208504795,4.90718028649794,3.972881016366294
0.00017478877871816376,46.66767295996762,4.909314337370643,3.9940830923118336
0.00017763173382890696,46.69418779733185,4.911155886412023,4.069625032501553
0.00018052092985866686,46.72157372991285,4.913934461957434,4.085230162454432
0.00018345711892012469,46.72930267758146,4.9158706307639015,4.097037528869412
0.00018644106535914168,46.74529206432041,4.9212313023620435,4.1050958972131015
0.00018947354595373337,46.76025137251544,4.924290087824415,4.116056699887405
0.00019255535011627843,46.775397930608804,4.927110237521894,4.127458677779675
0.0001956872800990192,46.791569271284985,4.927682415859817,4.1355437312691485
0.00019887015120290184,46.81385093189899,4.92836251251463,4.155173611373032
0.0002021047919898153,46.87632518487279,4.929403346605773,4.1780823914175995
0.00020539204449828235,46.897707816931764,4.929965122675696,4.24852538372833
0.00020873276446265674,46.93818144966596,4.931750973473484,4.278590595146541
0.00021212782153588885,47.002460575407575,4.93277381900316,4.2979657450534
0.00021557809951591142,47.025756234839136,4.9349019768829,4.310944932274067
0.0002190844965757095,47.04189034908752,4.93583968809339,4.322329993797758
0.00022264792549713276,47.05602372033847,4.93794447068312,4.341941166266523
0.00022626931390850834,47.07836611965185,4.939463405874136,4.361429537908526
0.00022994960452612191,47.1047534443765,4.9409325819202925,4.378997233017285
0.00023368975539962318,47.12033082330792,4.943191953803053,4.411131248525165
0.000237490740161425,47.188702161362855,4.945868126211811,4.422644277928569
0.00024135354828015915,47.20762182020265,4.951302304913435,4.438291641904526
0.0002452791853182523,47.2515957441602,4.953309915600433,4.459206352689743
0.00024926867319369466,47.28620364019172,4.955286292675618,4.477893898133315
0.0002533230504460634,47.308594705183474,4.957269377898435,4.498799989271688
0.0002574433725068746,47.33121467487165,4.959390381243051,4.518974198348982
0.0002616307119743331,47.390980608277616,4.960486776799604,4.5366386744827665
0.0002658861588925486,47.42023847569254,4.966519940118917,4.550698740989919
0.00027021082103529574,47.46233642390478,4.976409597442226,4.561831759895997
0.00027460582419438947,47.527526366188845,4.977947230333087,4.5799449014831195
0.00027907231247274804,47.54669994233852,4.97968975329266,4.592593329974674
0.00028361144858222716,47.57568606691343,4.981575495407102,4.611469055545015
0.000288224414146294,47.60802770101936,4.983482289394078,4.624323425758504
0.0002929124100076268,47.6331035603183,4.9847096802977156,4.643048719508834
0.0002976766565407185,47.65637163439195,4.985969900330191,4.656217564873524
0.0003025183939695609,47.68186905386749,4.988164532816696,4.668318909347436
0.00030743888269050114,47.70739005692216,4.990896104220713,4.685509553088644
0.00031243940360034474,47.72254101204307,4.9926685928818575,4.69722913514533
0.0003175212584297981,47.74135523386338,4.994881202887756,4.706491192063033
0.0003226857700823351,47.74888860084984,4.9976370250938835,4.717671784590628
0.00032793428297857145,47.765081853909955,4.999425204378397,4.731227665072596
0.0003332681634062457,47.78690563672989,5.001273338785069,4.743343296264742
0.0003386887998758876,47.80299678969511,5.002667110384579,4.760158255427174
0.0003441976034822748,47.818914315600864,5.00442998996809,4.771407240850164
0.0003497960082717687,47.842561006938716,5.009277837164695,5.43228508554019
0.00035548547161562156,47.87047307965505,5.012541394718985,5.45195892751845
0.0003612674745893607,47.88525734692004,5.017393798870607,5.4885715061265214
0.0003671435223583383,47.92540204893901,5.020729211970905,5.497626117836117
0.00037311514456955536,47.940809128234044,5.022472592769113,5.515111388922016
0.00037918389574985955,47.95293808678768,5.024388774172157,5.528974091152879
0.00038535135571061475,47.994304490406535,5.025769061576001,5.571401828047333
0.00039161912995895983,48.015686900069824,5.026701870082651,5.587892685172324
0.0003979888501157493,48.03231172486991,5.028121055195358,5.609659864612722
0.0004044621743402969,48.04621858037017,5.029354362969734,5.622598486109222
0.00041104078776202705,48.06840453562481,5.029649222883935,5.634164781128927
0.00041772640291914314,48.0871402631349,5.030488453762891,5.655973500465565
0.00042452076020443733,48.1017149016652,5.032975458196977,5.675553539050356
0.00043142562831834476,48.12267485801996,5.034522107889522,5.688485422436732
0.00043844280472937134,48.161715244535536,5.035543083026495,5.70139707255091
0.0004455741161420101,48.19176230851205,5.036390911331802,5.710991035325496
0.0004528214189722647,48.21004570079325,5.038017043556962,5.723760698271779
0.00046018659983091103,48.23896162091453,5.039287559438749,5.735718104199769
0.0004676715760146193,48.26529033222032,5.0509895939493825,5.756052112770706
0.0004752782960050596,48.27580596459157,5.052121856727364,5.768104408577581
0.0004830087399761323,48.29787702607533,5.052577734670661,5.784320185615409
0.0004908649203094421,48.31388472108301,5.053413802354314,5.802159941286928
0.0004988488821181601,48.33296942032369,5.0539169097564764,5.815769611810185
0.0005069627037794077,48.346807303997494,5.057721148317244,5.827154696377472
0.0005152084974752938,48.354968275813,5.069321123951357,5.845024207947716
0.0005235884097427601,48.36523377069456,5.083469880142912,5.856111418755078
0.0005321046220323623,48.37552797780364,5.118075694186977,5.870464882922475
0.0005407593512761441,48.41122725759847,5.154956883011032,5.899657888088261
0.0005495548504647486,48.43954533559678,5.17652574748077,5.914026696989444
0.0005584934092339113,48.458215040451904,5.230619038253442,5.92967643138581
0.0005675773544604995,48.51033293520119,5.24084081639145,6.163658943734234
0.0005768090508682393,48.55073689291777,5.252727724130677,6.181765361807832
0.0005861909016432993,48.566447615381506,5.265492749537204,6.195489998704809
0.000595725349059888,48.595642349387795,5.275511721131242,6.2167119933198105
0.0006054148751160197,48.65874053469031,5.292770078952189,6.2398601646633445
0.0006152620021796308,48.70945905947807,5.330682991327255,6.261156655706818
0.0006252692936451956,48.7373727639323,5.3461201292330935,6.290033046494841
0.0006354393546010291,48.75197449574763,5.37776073715657,6.320702965025293
0.000645774832507442,48.77093335565423,5.398401966113248,6.338641854347641
0.0006562784178859213,48.78235392758195,5.434954552944718,6.360136204252782
0.0006669528450195293,48.801754305693855,5.461815473178315,6.382976821157446
0.0006778008926646845,48.813402678604824,5.474103434135408,6.403837903839856
0.0006888253847745268,48.8428931416816,5.490709053651636,6.427329711793875
0.0007000291912340488,48.865138248951205,5.502577693212844,6.447670900193302
0.000711415228607176,48.89055700891144,5.523302158903042,6.4725590109076485
0.0007229864608960098,48.91107427736754,5.540927531112536,6.509821997475298
0.0007347459003124086,48.940628637973326,5.5551580409534695,6.525994469631689
0.0007466966080621259,48.97129104291637,5.591964532592531,6.56713440146724
0.0007588416951417027,49.00484109202323,5.61787226788861,6.591109994890732
0.0007711843231483137,49.02504300051105,5.636071794857231,6.618456987786884
0.0007837277051027975,49.04233733655966,5.653472883833098,6.645754324397021
0.0007964751062860615,49.06323733673286,5.6668219083619835,6.6701440486751595
0.0008094298450890988,49.09516180424207,5.680366676846876,6.710700756325011
0.0008225952938768313,49.1170811746797,5.696369704280633,6.727197154287274
0.000835974879865995,49.140433878360334,5.714656203748518,6.757517617949538
0.000849572086017313,49.1647156162922,5.725437960510889,6.785513654144352
0.000863390451942178,49.186591741585005,5.742445217770104,6.817289415129023
0.0008774335748240751,49.20664705918935,5.754391191633305,6.875711236549185
0.000891705110355004,49.24704730040953,5.766769939064197,6.894032041613654
0.0009062087736871189,49.28223927787197,5.7833296919249175,6.911981463976912
0.0009209483403998554,49.31437365614298,5.796069762824149,6.928432436535426
0.0009359276474827896,49.33566563185601,5.811298422481544,6.945017248518715
0.0009511505943344719,49.393475519434446,5.822523578082164,7.4861768951500105
0.0009666211437775226,49.42792404152818,5.834458024240514,7.57430553025395
0.0009823433230902233,49.461235743615354,5.851530953289778,7.614188999467197
0.0009983212250548967,49.48940324836916,5.860596992695824,7.696881384855498
0.001014559009023339,49.51428173393965,5.871262371321777,7.770973235127031
0.0010310609019995713,49.553464456567845,5.880987577815636,7.804245189014716
0.0010478311997402165,49.59033970065872,5.8917730508107065,7.850938965734704
0.0010648742678727606,49.63269563164599,5.908120076839886,7.894598734489872
0.00108219454303201,49.67290708184573,5.920340915353337,7.917949578084967
0.0010997965340150374,49.718540222922535,5.929945620676342,7.95943339780046
0.001117684822954897,49.76323008060875,5.941008087137168,8.020338110399761
0.0011358640665134526,49.80573761642508,5.951701634685506,8.067018567729303
0.0011543389970935848,49.84473932633967,5.974751944482273,8.1333150205609
0.0011731144240711311,49.90235661651375,5.986176293459174,8.175321820237642
0.0011921952350468603,49.974363366986616,6.001221758602549,8.211744551040915
0.0012115863971187992,50.02916554719443,6.0396843024323905,8.240448365637278
0.0012312929581752734,50.09620167597904,6.0833347837864835,8.269034448115312
0.0012513200482089596,50.14989480314061,6.099158469441373,8.351503045226783
0.001271672880652324,50.192260482358726,6.111966799654064,8.395213159803149
0.001292356753734782,50.26787496107879,6.136758323382945,8.42459790954339
0.0013133770518619179,50.30856004631846,6.148141139931447,8.484096996608148
0.0013347392470171603,50.390047254913206,6.167403925428777,8.526208648212522
0.0013564489001862336,50.461495204741816,6.17721946192396,8.570466125417772
0.0013785116628047913,50.51687166873686,6.187553390846768,8.60216245819474
0.0014009332782295976,50.57577073311125,6.2085501260309774,8.642095004590784
0.0014237195832336224,50.62850603834126,6.219099271498605,8.681542335381833
0.0014468765095254751,50.67493583980667,6.234669570956871,8.714130270187482
0.001470410085293532,50.73857585077121,6.251352264452318,8.741906995480209
0.0014943264367751913,50.817830404554286,6.2627505533276135,8.799229401266972
0.0015186317898516558,50.87320262142004,6.276114478275016,8.847726892310884
0.0015433324716686372,50.91748195963672,6.942938642506337,8.891211541251817
0.0015684349122834383,50.97695619414965,6.959884495634255,9.564457810215396
0.001593945646338823,51.05706619909542,6.979988254778359,9.585181261092712
0.0016198713147640978,51.151864944940556,6.996322365452482,9.60922283941686
0.0016462186665038845,51.192139942894556,7.005343216834506,9.65898238939109
0.0016729945602749873,51.251087146013866,7.018963387817045,9.771908729897596
0.0017002059663518531,51.3193535795396,7.033019292342775,9.832409518987248
0.0017278599683810698,51.38625131047043,7.045430957262624,9.861874903996991
0.001755963765225364,51.474321111557224,7.279583994696546,9.899902485244272
0.0017845246728376148,51.52039268564495,7.2930545344952575,10.005910410803324
0.0018135501261653242,51.57192784911156,7.310514365508062,10.05794751721481
0.001843047681086079,51.62540856098986,7.326420490910673,10.133513337330653
0.0018730250163744965,51.66514640294403,7.348454078260849,10.207005142801073
0.001903489935701142,51.72028622880434,7.365448854991296,10.269743047196203
0.0019344503696639877,51.78602124559718,7.393402035284842,10.378017390627228
0.0019659143778528853,51.861902298830536,7.4116303841693885,10.444437567522066
0.0019978901509476346,51.928057726662146,7.43692808319222,10.97999660842929
0.0020303860128501826,51.99029130312425,7.454822201928953,11.026411459703533
0.002063410422851476,52.05304321787389,7.474447194190658,11.057159102950893
0.002096971977833593,52.0987732839921,7.502478414104851,11.117857419230852
0.0021310794145076623,52.16579622649785,7.5216213660736315,11.282641549631974
0.0021657416116881993,52.22611974192731,7.548134400820941,11.33148105568204
0.002200967592604437,52.32226921638785,7.57474341313789,11.385794362610655
0.0022367665272492315,52.383117524480745,7.604236143470675,11.418993590554186
0.0022731477347662,52.447030003988374,7.626751977276042,11.445718775681325
0.0023101206858756563,52.54576715096079,7.6665783952541995,11.49025545400502
0.002347695005340029,52.64440818021973,7.698199508612159,11.580091160080121
0.002385880474469373,52.72114828807311,7.718286369239808,11.641063291622114
0.0024246870336676165,52.79529875087054,7.734534545305163,11.72349139106379
0.0024641247850202565,52.86695999455888,7.752905517013177,12.406791203428849
0.002504203994924106,52.96562445263438,7.777967360617228,12.452770057695359
0.00254493509675984,53.046174758896974,7.815359818576207,13.111269998119138
0.0025863286936080097,53.111676969862465,7.831567136990613,13.22438297161815
0.002628395561009212,53.178556709634044,7.865635265499917,13.331001660171978
0.002671146649769176,53.27047089342377,7.88540787000357,13.39130695262709
0.0027145930888094714,53.38350763966457,7.916871831975875,13.598605316566747
0.0027587461880645616,53.45743980718355,7.955022675867188,13.773630911586443
0.0028036174414260164,53.534408123354545,8.028548028130325,13.963823341883487
0.002849218529734571,53.60075088822277,8.053722744101577,14.227256167140832
0.002895561323820879,53.725323799607324,8.377016963962507,14.323575286884095
0.002942657887595725,53.80160169751723,8.396756858684226,14.460606905314467
0.002990520481190469,53.916414314330275,8.42426766991274,14.621482529663675
0.003039161564148615,53.99813805400083,8.585662528128431,14.691549356285305
0.003088593798669247,54.08736183114572,8.754212017365765,15.366556125162461
0.00313883005290325,54.16728656582076,8.79655755129717,15.563562646912967
0.003189883404303141,54.34601347899874,8.862003829861141,16.29017142490324
0.0032417671430273604,54.41399119178202,8.895164648191967,16.42346912258323
0.003294494775399975,54.52207272447162,8.922645805364441,16.564263083758156
0.003348080027426611,54.62143462370547,8.96375633074491,16.65690759649605
0.0034025368483676034,54.82186401816089,9.021594620631703,16.72665018528028
0.0034578794143692625,55.07485268678502,9.073843201769375,17.211395240121647
0.0035141221321541728,55.48904848316218,9.121103773791576,17.401402660543212
0.003571279642771563,55.69763496714659,9.157877600142163,17.53813101924307
0.0036293668254086266,55.85412968782913,9.226533214184016,17.657826278686194
0.0036883988012638654,56.00891102100604,9.316284601077468,18.458324655437703
0.0037483909374834384,56.346950531990586,9.37138164928131,18.60638774510586
0.0038093588511614956,56.508702176327304,9.406708057653278,18.88607831946129
0.0038713184134056347,56.6121194408618,9.439418241067559,19.21074626060773
0.003934285753468426,56.770199049000354,9.50628501445326,19.973513485084247
0.003998277262946173,56.918225746853956,9.556835357528731,20.185875947390997
0.004063309600045973,57.10837788901169,9.587016566866618,20.35898144324116
0.004129399693922132,57.622537595787904,9.626780057007846,20.56681238151173
0.0041965647490831825,57.79727114003506,9.6873861611532,21.053591974938303
0.004264822249870513,57.904225207718184,9.718485256853981,21.208539307511725
0.004334189965009887,58.09678152788837,9.753164567185932,21.346439065675856
0.004404685952236995,58.21506403532337,9.790655477113745,21.699759920403384
0.004476328562998196,58.3290580440519,9.848616430686853,21.85078459995719
0.004549136447227779,58.409195392799724,9.889587608557544,22.024976567976594
0.004623128558202872,58.586623166064754,9.918199116490303,22.285921775452344
0.004698324157477346,58.68557461425781,9.968604160319929,22.479660952771525
0.004774742819895983,58.774214202933265,9.99795177852566,22.683639426361047
0.004852404438690153,58.87741107430048,10.039131595434592,22.819763781494846
0.0049313292306564106,59.00524491770636,10.060588606522835,22.94516305506982
0.005011537741419322,59.11583763016092,10.126240624354788,23.635922482296916
0.005093050850779876,59.262672984497065,10.872378008742883,23.891532951012106
0.005175889778150881,59.366819723530995,10.896129696642983,24.094005650356802
0.005260076088080795,59.471417970234135,10.929484074828746,24.30028327820937
0.005345631695867386,59.606372634927695,10.979129321355348,24.566605540666906
0.0054325788732626865,59.7509201436416,11.032634681256038,25.020992949971568
0.005520940254270801,59.87670351239159,11.067990182662504,25.13827996542277
0.0056107388410399014,60.06540995409716,11.188015652057107,25.29147355507905
0.005701998009850166,60.251463302777346,11.22768124842151,25.474850546546
0.005794741517199059,60.457214438384185,11.261857425121692,25.548898978876228
0.005888993505985591,60.61605271576592,11.337478423385289,25.690192079559267
0.005984778511795214,60.77768304916457,11.904662599289493,26.06911784240618
0.00608212146928684,60.92982795618151,11.969994849815595,26.322024001910094
0.006181047718683845,61.106621451538096,12.013583802951727,26.437331204838813
0.0062815830123706074,61.321154598224574,12.106156809295543,26.587153937543395
0.006383753521596322,61.56668040370665,12.14722655720968,26.834079422020086
0.006487585843287934,61.875582856653295,12.347254101925719,27.064712612578276
0.006593107006973743,62.15976971391242,12.39118707273663,27.337960146613373
0.006700344481819754,62.37544569321029,12.44372296446715,27.605753532084062
0.006809326183780414,62.6989917932558,12.47847842231741,28.102270245615824
0.006920080482865651,63.00079065250559,12.521337885512496,28.692555360563794
0.007032636210526182,63.33392425976354,12.551395783018048,28.946168615997312
0.007147022667158805,63.5566601929837,12.598777653022456,29.343934740579346
0.007263269629733906,63.79447539221292,12.642503780791728,29.602997872247833
0.007381407359546955,64.00429220412346,12.67353236297427,29.80504653954982
0.007501466610096084,64.27838838146816,12.736962596842051,30.045340163646856
0.0076234786350878655,64.49743387700109,12.798559340766104,30.22831925256022
0.007747475196573158,64.72559617273069,12.910050286198874,30.473118113569136
0.007873488573215433,64.8802957256281,12.976726243690019,31.144235941173598
0.008001551568693508,65.16906389906377,13.62676419960649,31.289570740193934
0.008131697520240953,65.3255282354117,13.692028654470263,31.51040820221421
0.008263960307324469,65.63752061285179,14.34685718806793,31.68435337708537
0.008398374360463265,66.46059685979785,14.42600947702199,32.05096097651875
0.00853497467019204,66.70541764181287,14.533770197256118,32.339598344164024
0.008673796796169662,66.94598640098526,14.615177213470435,32.71528606915078
0.00881487687643602,67.16897009280318,14.893479832468017,32.98974336010094
0.008958251636819497,67.3610511274783,15.006560911817719,33.37250456694025
0.009103958400497313,67.53459526719,15.072962770370303,33.816594332590746
0.009252035097711511,67.75916914090473,15.165765602358979,34.6363449591364
0.009402520275642917,67.94491783100372,15.274099288764333,34.87205091439637
0.00955545310844568,68.12624599805002,15.400134139655153,35.23017952132961
0.009710873407445123,68.37051740707929,16.052643892775073,35.621692787277105
0.009868821631501276,68.65989428828547,16.109028676500838,35.97610061641919
0.01002933889754117,68.85167867484046,16.920857259482986,36.366954623359604
0.010192466991262321,69.16826123956523,17.0509477134513,37.2716668431184
0.010358248378010334,69.76231492134856,17.118075436096774,37.65228529296712
0.010526726213833519,70.04729119525169,17.20967155539221,38.06407453003954
0.010697944356717108,70.29695477305226,17.377910080409233,38.44517420951047
0.0108719473780004,70.48095388777769,17.680069489085522,38.880126089344394
0.011048780573979516,70.62467266372747,17.89263693257914,39.20871163030243
0.011228489977698859,70.77375869398598,18.078008251293696,39.73225508766212
0.01141112237093448,70.90612789575353,18.197661617408812,40.43888590489605
0.011596725296372137,71.07861165061989,18.303241691876043,40.81296040808706
0.011785347069983639,71.19820018455829,18.772592656367202,41.355651626938375
0.011977036793604397,71.3240528670884,18.93740805398252,41.810582192534476
0.012171844367715564,71.51945542474195,19.365170529594884,42.29951513790819
0.012369820504434059,71.69214030993142,19.62747633988745,42.58218767874926
0.012571016740713982,71.88113931874432,20.459155569081148,42.9027508275828
0.012775485451762535,72.04685864543234,20.863238362560175,43.2994407439207
0.012983279864674362,72.21560005555695,21.501934488444228,43.674628448879474
0.013194454072287564,72.38823324624519,21.769046003852097,44.122825139683094
0.013409063047265064,72.64108902086288,21.925836396540763,44.822924921269234
0.013627162656405139,72.85992079997266,22.130984969043556,45.38635968354041
0.013848809675184455,73.0239854701936,22.32246020954556,45.96371430894538
0.014074061802537906,73.22753648333077,22.691864471573698,46.637505139597394
0.014302977675878724,73.48429729801535,22.85932150828239,47.08635144755574
0.014535616886362877,73.69732076634186,23.054964765990253,47.70780925434267
0.0147720399944019,73.9077837318422,23.30394993175079,48.183998146791275
0.015012308545427747,74.19461482957222,23.563746044907813,48.56275646987794
0.015256485085914354,74.49025969049588,23.75536817597783,49.07992484352622
0.015504633179659649,74.68756078848416,24.38579155770652,49.5395544817088
0.01575681742433238,74.87221536749665,24.52181128436764,50.01794998523313
0.01601310346828825,75.07561003508769,24.781651084887468,50.4973751103088
0.01627355802765924,75.26509442902832,24.998021122662212,51.01226357227755
0.01653824890372121,75.51956933576294,25.309513156178475,51.60076768575548
0.01680724500054384,75.6984220101164,25.573334208889268,51.95028980359531
0.017080616342927624,75.89905477405837,25.97780436773595,52.29978983422023
0.017358434094632797,76.09203878301923,26.15736130001429,52.66438332899494
0.017640770576904417,76.3415164276573,26.284729964385903,53.095016559061406
0.017927699287299086,76.59483290038021,26.408938984802884,53.67787352600709
0.01821929491881774,76.8908434455276,26.56783720139099,54.25605227726823
0.018515633379349618,77.114844193369,26.712100644673956,54.798726985286415
0.018816791811432663,77.39559117441806,27.108182115537932,55.58742319176747
0.019122848612334997,77.65883039612282,27.330035714142966,56.1462529761633
0.019433883454463338,77.94134944430549,27.482225942405915,56.645514331278704
0.019749977306103235,78.22235770015723,27.652169125751442,57.29833314698526
0.02007121245249659,78.49023052578326,27.76634204859847,57.746937880659985
0.020397672517262246,78.7922058778226,28.098766441442738,58.28150725963766
0.020729442484164556,79.08881258985157,28.37358231807776,58.866033377749744
0.021066608719236445,79.4325041941606,28.633392523367796,59.391754645715665
0.021409258993262077,80.20089811973996,29.129702406560135,60.15714016254876
0.02175748250462523,80.6258147233037,29.725240416517174,60.765466124897024
0.022111369902529484,81.01714829889941,30.01782702055956,61.7237556485959
0.02247101331059571,81.42293656292043,30.32615211398988,62.46642844948989
0.022836506350843735,81.95000660675731,30.64202975071991,63.34783225650934
0.02320794416806391,82.38037008388694,30.877029317822014,64.00323494277865
0.023585423454585062,82.6224918264247,31.133677511843004,64.42153892378079
0.023969042475445533,82.88801116036868,31.300976491295387,65.20548287422132
0.024358901093973154,83.12856781882189,31.528549717364726,65.64637033761068
0.024755100797781756,83.39016144053863,31.72640181474698,66.11952656365469
0.025157744725190282,83.80980128132815,32.395778233528354,66.58189980989118
0.025566937692071603,84.22590536753604,32.60812226104811,66.99851420114646
0.025982786219138288,84.60072069845637,32.81063360978445,67.41612130491617
0.026405398559671656,84.9705000378364,33.121081595526526,67.76358945030194
0.02683488472770238,85.34955114475531,33.37510964548117,68.15997013636114
0.027271356526649183,85.84910668554033,33.691458106773894,68.56198768732631
0.027714927578423317,86.27768152336644,34.0577324097998,68.93330492738595
0.028165713353006758,86.44471100175406,34.51478746937237,69.32436624616847
0.02862383119851089,86.62032544465421,34.850916727889846,69.67870580846927
0.029089400371724677,86.90540733915967,35.42166185792247,70.04643337788094
0.029562542069159405,87.08668111904622,35.99557846103425,70.37066665140442
0.030043379458598404,87.37868818421119,36.334283295071444,70.69793717677169
0.03053203771116018,87.9392615203456,36.73886705072659,71.05790368988674
0.031028644033882502,88.15637753074026,37.06236967774078,71.39982917690185
0.03153332770283703,88.33214258178765,37.37442015810502,71.70428921740596
0.032046220096782284,88.50047799229021,38.08160888454188,72.0242363895465
0.03256745473136398,88.67587947188578,38.32087850598217,72.34666985364817
0.03309716729387194,88.91115298963646,38.92785265225629,72.69480745109551
0.03363549567856168,89.09755313849503,39.30551528222877,73.01603692850215
0.034182580022551194,89.24866689003831,39.79261833251851,73.40164287328854
0.0347385627423012,89.38552768526063,40.21269745179315,73.78846023359463
0.035303588570688826,89.52363896799939,40.517940610681514,74.25861084994536
0.035877804594684606,89.65656329971308,40.97112632925947,74.81010965211699
0.03646136029364156,89.8105094914293,41.65437180279878,75.31688957038484
0.03705440757820785,89.94817839191064,42.1664636291956,75.74129353413807
0.03765710082987188,90.06785399388784,42.7475670736427,76.02835899160111
0.03826959694115078,90.24257849313831,43.28645628062808,76.26777345012964
0.03889205535643241,90.37538388668443,43.67066558749365,76.53844037061096
0.0395246381134821,90.5204886213428,43.98939903634233,77.19420687003455
0.040167509885623676,90.6442794264315,44.30321806883002,77.66828325441561
0.04082083802460736,90.75700640515765,44.69227168525819,78.16373391565101
0.04148479260417458,90.87621698755825,45.166202888050854,78.68151556762894
0.04215954646433125,90.98999658473585,45.70556450465333,79.06597483481129
0.042845275256341735,91.15123372549465,46.218539167380364,79.42352450019894
0.04354215748845362,91.28934496216674,46.806101427879305,79.71396852407594
0.04425037457236719,91.43389065078914,47.4678967606809,79.99185894443322
0.04497011087046027,91.54270102536597,47.99713281854749,80.3128840097869
0.04570155374378111,91.79510589335798,48.68409909521756,80.62436694872994
0.04644489360082249,91.97695365852046,49.172224312728304,81.0563592002777
0.047200323947088015,92.4946046878551,49.545872610650314,81.42911344516565
0.047968041435465736,92.9485476463896,49.9575733316808,81.85562134275672
0.04874824591742048,93.13818017692411,50.53693748228906,82.15988549455152
0.04954114049501894,93.27761955290103,51.03831810185783,82.46434613130185
0.05034693157380135,93.37115087402913,51.58857755733591,82.73339538763373
0.051165828916512245,93.46729310468984,52.07534574200115,82.93995857422193
0.05199804569770602,93.55745064459951,52.59985708751789,83.22477097933687
0.052843798559240256,93.6541382851732,52.99293048311179,83.3923325541979
0.05370330766667161,93.76169108351726,53.3720688242047,83.58951237933276
0.054576796766569555,93.86234814446247,53.75362241318506,83.79274387707105
0.05546449324476114,93.96904054982582,54.245362920723146,84.00324683479063
0.056366628185524355,94.06147079521918,54.78524073150729,84.16256541184573
0.057283436431743634,94.17273401518953,55.31693275544593,84.31538809921081
0.05821515664604378,94.25906558871928,55.89251981595403,84.44774240179363
0.0591620313729189,94.36123470052574,56.57599050767887,84.58098937926746
0.06012430710187061,94.43510578995739,57.204386241273994,84.72517423084311
0.06110223433157443,94.52390154866623,57.811081463088705,84.90974748554517
0.06209606763508923,94.61143479967485,58.353510417445555,85.02591761890739
0.0631060657261273,94.69759207052562,58.90134906472552,85.15406320181182
0.06413249152640299,94.78311886765019,59.57339769412688,85.30200001411168
0.06517561223407545,94.86774669421503,60.48473081018472,85.41367936165214
0.06623569939330587,94.9484008151946,61.11128929809997,85.54899579590831
0.06731302896494555,95.03286640744389,61.83819870122198,85.71227648765623
0.06840788139837352,95.12626580774817,62.56972228242621,85.85476182408728
0.06952054170450349,95.21077620019528,63.13271387199338,86.0036644579615
0.07065129952997669,95.2813928116612,63.73600547673286,86.11386508380566
0.07180044923256303,95.3608965196466,64.19913633821393,86.22644495293503
0.07296828995778788,95.42879291992301,64.93291878014105,86.33896191007143
0.07415512571680515,95.50388324352144,65.55846199469389,86.5008708936158
0.07536126546553777,95.5786852435706,66.36000229403864,86.62613280174564
0.07658702318510399,95.63704218293927,66.9174742441566,86.73492582156513
0.07783271796355311,95.74609775868498,67.30973509148308,86.8620469230957
0.07909867407893008,95.8037716015431,67.76080756383077,86.96106527439943
0.0803852210836911,95.85585399784267,68.2015058821387,87.07783570480109
0.08169269389049302,95.93017648222826,68.59960773700428,87.16428020988954
0.08302143285937648,95.98657625605733,69.00780866427287,87.4858106167947
0.08437178388636879,96.04681084886211,69.43168535834499,87.750171211301
0.08574409849352704,96.13242214981646,69.86298631004986,88.02454951423819
0.08713873392044587,96.20245658088814,70.24078262050833,88.11251009714674
0.08855605321725435,96.33046344982876,70.65481345635312,88.25921535115945
0.08999642533912382,96.4611099701978,71.00154299983849,88.38320830134022
0.09146022524231469,96.73987988939285,71.32265632456578,88.46921445823983
0.09294783398178441,97.20957407636989,71.66700476767201,88.5730583654401
0.09445963881038322,97.28537814396098,71.95566298382309,88.67771556653359
0.09599603327966415,97.40519310342339,72.28444705641404,88.75717912926895
0.09755741734233082,97.51862118090096,72.64656089554789,88.8218532373573
0.09914419745635357,97.60203675206479,72.95053958820435,88.96996580061871
0.10075678669077792,97.68108040406742,73.24953778725188,89.15314540028726
0.10239560483325416,97.7621313597562,73.56759431546735,89.52155013544126
0.10406107849931685,97.82866274303043,73.87072619591447,89.72658503218027
0.10575364124343974,97.86686562078748,74.20440942702734,90.15266392726545
0.10747373367189902,97.91824578308682,74.57316057760465,90.3444430755145
0.10922180355747142,97.9944530340923,74.96207506879924,90.5841787087255
0.11099830595599762,98.02322236078078,75.43868489002563,90.77370776894648
0.11280370332484296,98.06677198330797,75.7251235864059,90.89784486167615
0.11463846564328244,98.11220303251197,76.08428144346229,91.01237528530059
0.11650307053484624,98.16441166749912,76.63204113621937,91.16019209642815
0.11839800339165393,98.20656160598294,77.0944647881792,91.34704363362687
0.12032375750077108,98.25088467986438,77.51734580191152,91.62939032649012
0.1222808341726222,98.29094860837112,78.1443838490044,91.84394658697111
0.12426974287148992,98.32685450265048,78.5291142285386,92.0187308084028
0.12629100134813923,98.35610617939761,78.85656210264851,92.36624404786224
0.1283451357745976,98.39343916486762,79.38597140020073,92.47203421251491
0.13043268088112753,98.42510601787421,79.89116498150298,92.74392357108869
0.1325541800954268,98.4461729093472,80.22984627320142,92.94119084811939
0.13471018568409412,98.47213521867377,80.69211548467163,93.2487651512833
0.13690125889639287,98.51324029803773,81.04599875372301,93.36603602984859
0.1391279701103563,98.54556775388191,81.4006240864831,93.61194623285142
0.1413908989812672,98.57451484186055,81.72487107158145,93.78480716228913
0.14369063459255316,98.60943145684058,82.1091380770314,93.85195107144689
0.14602777560913727,98.6476247207677,82.54127333128378,94.01993330064911
0.14840293043328012,98.68090681042308,82.97059514804928,94.3821976350578
0.15081671736295987,98.70353692588046,83.36289417369522,94.63619339533179
0.1532697647528265,98.73535339040629,83.64743455789771,94.95928767466201
0.15576271117777424,98.76629444157709,83.93740925932802,95.09621939660305
0.15829620559917604,98.80427285582947,84.17013145875431,95.2511971715895
0.16087090753381858,98.831092021287,84.47215592925701,95.40668156367364
0.1634874872255884,98.85994864277998,84.66596963108978,95.51420299445479
0.16614662581994874,98.87675417494602,84.8685845542421,95.5810082010295
0.1688490155412544,98.89819562403204,85.06541807134502,95.6490857652344
0.17159535987295213,98.92916750515097,85.31506976614973,95.74485838462245
0.17438637374070887,98.95851226485841,85.49465176160787,95.81167681993949
0.1772227836985218,98.97735718659368,85.6485575608719,95.89823653498657
0.18010532811785368,99.00022502685668,85.82916163602563,96.00293648114301
0.18303475737984493,99.02167654955463,85.98590730749208,96.13819284913954
0.1860118340706533,99.04001887183026,86.12902329117654,96.19649733746434
0.18903733317996746,99.05445995096309,86.29339931504583,96.26144071304142
0.19211204230275306,99.06704242439746,86.43188521907248,96.31712493412954
0.1952367618442782,99.07858749343721,86.63157129298648,96.36115380764736
0.1984123052284739,99.09357414884441,86.75728551268016,96.43009348624099
0.20163949910968526,99.10752806156293,86.89507788834715,96.48295567319248
0.20491918358786307,99.1235859654583,87.03307384133902,96.51920363060151
0.20825221242725925,99.13463000596914,87.20314347749098,96.54862516247856
0.21163945327867764,99.14993404423045,87.33122592232591,96.58803762033193
0.21508178790533952,99.1774950959684,87.50181079033501,96.63709917529361
0.21858011241242511,99.18924965970362,87.62189767265072,96.67143368735233
0.22213533748034414,99.20224175255271,87.75694011336826,96.7168167379229
0.2257483886018051,99.22160558739394,87.88098206925329,96.76059607945535
0.22942020632273807,99.25029434585164,88.01316477226032,96.79345535471968
0.23315174648713632,99.27221500763864,88.15216376719154,96.82024625860068
0.23694398048588255,99.28463427629062,88.24921961403366,96.85098148493685
0.24079789550961755,99.30464244779834,88.4285231950461,96.882490457203
0.24471449480572657,99.33133710100104,88.52413393764458,96.91320392986489
0.2486947979395034,99.34182531822412,88.617634926427,96.93647073754344
0.25273984105956177,99.36311074400406,88.73867281278206,96.971302824973
0.25685067716756693,99.37157840714616,88.84812638851736,96.98949528812486
0.26102837639234877,99.37900598003803,89.19953950467456,97.00916231712881
0.26527402626847874,99.4030688911189,89.43073662864852,97.02599931494008
0.2695887320193753,99.42801265138462,89.72804474957704,97.07968879246238
0.2739736168450141,99.4484371036175,89.82425265195279,97.09646930553542
0.27842982221432044,99.47121136621747,89.94210773692248,97.13520588243287
0.2829585081623121,99.48506338904964,90.05529368034875,97.16008424947469
0.28756085359208067,99.50654402923217,90.14867101739078,97.18556200743149
0.2922380565816819,99.52677730787984,90.24279268532526,97.2097106532475
0.2969913346960175,99.54530156062623,90.33006620527782,97.23313390347423
0.3018219253037932,99.56047078609475,90.4030163995922,97.25370022880989
0.3067310858996253,99.57323636872931,90.47207330251868,97.27142582658979
0.3117200944313932,99.58598762064602,90.56551109990785,97.28742963569866
0.3167902496329127,99.5960467053403,90.67021784553009,97.30668519442975
0.32194287136202066,99.60083012216796,90.7285299012734,97.3609070535664
0.3271793009441615,99.60366179515535,90.81120798783049,97.38013469233194
0.3325009015215559,99.61492352273513,91.09250801951457,97.40238824319202
0.3379090584080555,99.6197672531669,91.2831945565721,97.41804722454785
0.3434051794497654,99.63191941676757,91.5265957331352,97.43496690804741
0.34899069539153266,99.64050714032157,91.67467172124813,97.4683133107152
0.3546670602493995,99.6498967449025,91.733226360571,97.4921190452596
0.3604357516891068,99.66560319328438,91.78991067391675,97.51809185139338
0.3662982714107615,99.6776304772493,91.86617816917415,97.5262186404955
0.37225614553975717,99.68887471384,91.93516308739592,97.54216237071216
0.3783109250240524,99.70096622243273,92.07325206525316,97.55722592557403
0.38446418603791527,99.70663317028175,92.16238821598449,97.56828626380752
0.3907175303922271,99.72028099166656,92.23815940496198,97.57865300756437
0.397072585951467,99.72321586327914,92.33817586142936,97.59025154993267
0.40353100705747535,99.72813438369852,92.63985332171097,97.63158810528748
0.4100944749601106,99.73213282429015,92.78576062629062,97.64582840857372
0.41676469825490936,99.73330936550497,93.20424059144626,97.65688036458354
0.4235434133278701,99.74282820372754,93.60309921509314,97.6701659586292
0.4304323848074622,99.74683609091052,94.10014607884987,97.69472646067814
0.4374334060239957,99.75487310313449,94.39281683091697,97.71903010571371
0.44454829947645835,99.7577129779581,94.50888250426608,97.7314638035738
0.451778917306946,99.76321696041788,94.64781347617553,97.75376299315569
0.4591271417828141,99.7645801044925,94.79328816917412,97.76660841799647
0.4665948857866619,99.76668559176079,94.95815486941589,97.78717785801155
0.4741840933142964,99.7755909529964,95.24548526492568,97.83784067567883
0.4818967399807898,99.77750841503276,95.41162095623088,97.84862635431155
0.48973483353476926,99.7833369009383,95.50247258686852,97.85817128799133
0.49770041438107593,99.78854107132064,95.64151930012774,97.88766271750033
0.5057955561119148,99.79080668931134,95.94624357433636,97.90711124092869
0.5140223660466549,99.79359432791395,96.15718399218841,97.91817491433426
0.5223829857804027,99.80251012295156,96.36817884002114,97.93192255745163
0.5308795917414996,99.8061051965159,96.58543002609329,97.94429464667991
0.5395143957580918,99.80738003589775,96.70788740125128,97.95615602571091
0.5482896456339049,99.81081610288851,96.80615432079537,97.96131216481166
0.5572076257333941,99.81288111261738,96.97061536239488,97.97005160679556
0.5662706575764064,99.81825451839957,97.02939612275951,97.98160242106688
0.5754811004425155,99.81897383969309,97.0895472793686,97.99174376753312
0.5848413519851924,99.82074833844491,97.14747524623077,98.00583767060198
0.5943538488559517,99.82338465044963,97.24153749828612,98.01522861965648
0.6040210673386645,99.82786953100313,97.2992363955376,98.02372010122271
0.6138455239941802,99.83408916610698,97.39030862491425,98.0320374939612
0.6238297763154342,99.8426252422941,97.47525209957661,98.04918304981348
0.6339764233932169,99.84899020599953,97.52035899686413,98.06492666950766
0.644288106592759,99.85933915837998,97.5586914196985,98.07799342948039
0.6547675102413338,99.86611948446189,97.59267584237598,98.09945878571037
0.6654173623270381,99.8683864511411,97.6261918067307,98.1054354966667
0.676240435208937,99.87095497696332,97.67474957639678,98.10781318700084
0.6872395463387684,99.87545636832611,97.7169047031273,98.12434138513312
0.6984175589943699,99.88074329593125,97.77214731794129,98.1466583716874
0.7097773830250508,99.88703864528715,97.81010121977025,98.17041280610533
0.7213219756090794,99.88876060455445,97.84600861914157,98.17998143668562
0.7330543420234915,99.89003086550281,97.87761995942309,98.18712834493542
0.7449775364264268,99.89551425544292,97.90269037613197,98.2021071709275
0.757094662652176,99.8966221089851,97.9426546963636,98.20737078856178
0.7694088750191732,99.89786055368224,97.97526190703451,98.2125895955172
0.7819233791511239,99.89896168224573,98.00425683298533,98.22295178479467
0.7946414328114881,99.89922980774197,98.03185962173784,98.22751357681591
0.8075663467515448,99.90176128469287,98.06517464117539,98.23380924132658
0.8207014855722332,99.90865028332816,98.0936117782539,98.23998214966073
0.8340502686000296,99.90988209871182,98.12771611090419,98.24383234874041
0.8476161707770608,99.91314283289357,98.15435314533703,98.24996775745947
0.8614027235656961,99.91605985569961,98.19716492818799,98.25475013551207
0.8754135158678616,99.91754655874774,98.25371349778261,98.25786914705765
0.8896521949592887,99.91809234291857,98.27510730735405,98.26625832682612
0.9041224674389758,99.92144309830084,98.29686042180504,98.27413219301346
0.9188281001940862,99.92345852307693,98.31955843978899,98.28112011627609
0.933772921380537,99.92383045431173,98.35369464087051,98.29057742338641
0.9489608214195497,99.92825002266954,98.38121171292708,98.29566785783085
0.9643957540103889,99.93247208297593,98.40673586903856,98.30055255716024
0.9800817371595928,99.93797230839387,98.43049780014833,98.30459861059042
0.9960228542269356,99.93913438887995,98.45452527278547,98.3116263019043
1.012223254988401,99.94080685926158,98.47053822019951,98.31797638707043
1.0286871567164557,99.94642760277651,98.49245761067777,98.32543382119619
1.045418845277875,99.9484153893262,98.51023131193124,98.33257946690854
1.0624226762494415,99.94974237685109,98.52571317251704,98.33549471276882
1.0797030760517838,99.95035387932124,98.53887849316128,98.34185142873993
1.0972645431016557,99.95088543173034,98.55164592793895,98.34988819516016
1.1151116489829682,99.95160300129318,98.56483104942843,98.35365687365402
1.1332490396368464,99.95180615689034,98.61088492171103,98.3651733750886
1.1516814365710657,99.95189032598387,98.63823866691426,98.37301527144187
1.1704136380891472,99.9519758640952,98.66402886275188,98.37809591974589
1.1894505205394454,99.9524015069306,98.67624268085363,98.38701136272195
1.2087970395845642,99.95389694772834,98.68687509268568,98.40369064311345
1.228458231491395,99.95470291458362,98.70384433686216,98.40911073494695
1.2484392144421634,99.95505075962457,98.72177973713748,98.41526860744382
1.2687451898667859,99.95512648916942,98.72969485881326,98.42793273147137
1.2893814437969018,99.9552034504621,98.74233494265938,98.43778105339072
1.310353348241925,99.95564695520659,98.75989442143866,98.45408411119024
1.3316663625874903,99.96071381589839,98.80409834757978,98.46080035094505
1.3533260350166207,99.9616983768993,98.82176104971579,98.46568145593429
1.3753380039540337,99.96175715290885,98.83223005753128,98.46889983616562
1.3977079995339297,99.96181688491545,98.84243552969443,98.49980730223896
1.4204418450916505,99.96187758846847,98.86043726912546,98.50086992893795
1.4435454586796173,99.9619392793702,98.87556815533705,98.50350264075114
1.4670248546078934,99.96206996292761,98.93439369038465,98.50840765748298
1.4908861450098367,99.96221815673873,98.94503480745148,98.51254329014628
1.5151355414331997,99.96289931159124,98.95929013767818,98.51576237243188
1.5397793564571116,99.96755342673723,98.97247215893282,98.52325063129531
1.5648240053353752,99.96822187690466,98.98526546603354,98.52918132447016
1.59027600766646,99.96871594953699,99.00478076549629,98.53144008564834
1.6161419890906903,99.96946308402325,99.0202999961436,98.5342951977121
1.6424286830150234,99.97013130791632,99.0463002000453,98.54703001767707
1.6691429323658789,99.97382547060836,99.0552373323729,98.55226788152355
1.696291691370496,99.97490271248768,99.06443224302178,98.5559237810056
1.7238820273672322,99.97530660294521,99.07411688487372,98.55967049748102
1.751921122645338,99.97570128028369,99.08254615090652,98.56246654489732
1.7804162763146407,99.97583187629726,99.09092781882853,98.56531738745518
1.8093749062056383,99.97598605925296,99.09950298866123,98.56923589767614
1.8388045508005153,99.97615502628042,99.10602348247647,98.57072673551113
1.868712871195532,99.97625807532992,99.117874023323,98.57362833683337
1.899107653095368,99.97636280048143,99.13446333683538,98.57568692399538
1.9299968088398856,99.9769492591094,99.14186916046539,98.57836904628387
1.9613883794638578,99.97815889488,99.15070153045822,98.58128812487463
1.9932905367902194,99.97849923050408,99.15537312134269,98.58423195280838
2.025711585557324,99.97999145929727,99.16823822026471,98.99774830229724
2.0586599655808397,99.98428932877415,99.18950228904527,98.99931402124851
2.092144253950792,99.98501956849125,99.2059379796398,99.0010014890766
2.126173167264339,99.98753700558726,99.22023320527674,99.00388952292549
2.160755563894881,99.98783548995657,99.22624154157542,99.00590431811582
2.195900446298043,99.98869090307012,99.239654490902,99.00622043946129
2.2316169633551985,99.98891857242998,99.25675905242997,99.00652936396497
2.2679144127550956,99.98907723741641,99.26649160958871,99.00759749768784
2.3048022434142146,99.98920904893939,99.28727078729324,99.01026861828154
2.3422900579365225,99.98929534591998,99.31234157220818,99.01162802622426
2.380387615113184,99.98932532568416,99.31686243474863,99.01646714678908
2.4191048324629785,99.9893557930719,99.32292334560555,99.02095774793489
2.4584517888140156,99.98938675601441,99.32936799419177,99.02764239913942
2.4984387269274393,99.98941822257196,99.34154029617375,99.033067660209
2.5390760561638355,99.98945020093586,99.35635155175596,99.03777973539952
2.5803743551929537,99.98948269943074,99.3605539583798,99.04081892961607
2.6223443747475597,99.98951572651652,99.36511382725607,99.04477149775117
2.6649970404220467,99.9895492907908,99.37068999891905,99.04532786143638
2.708343455516573,99.98985855596852,99.37447655814272,99.04653857705718
2.7523949039274838,99.98994370426807,99.37902652809088,99.04969935639002
2.797162853084689,99.99003023751233,99.38387404662602,99.0604342346403
2.8426589569368765,99.99010234183592,99.38841358312833,99.06622754909185
2.8888950589852533,99.99014807521552,99.39384856583997,99.06849380961589
2.9358831953666247,99.99019455245262,99.399336760814,99.07030871901678
2.9836355979866553,99.99024178564613,99.40549835712561,99.07331291169262
3.032164697704031,99.99028978709177,99.41173415112091,99.07592264542161
3.081483127566471,99.99033856928521,99.41786612163787,99.07727159669162
3.131603726099346,99.9910190249697,99.42163935507367,99.08201904294683
3.1825395406477823,99.99322875547925,99.42575326827563,99.08364984095351
3.23430383077316,99.99418501462645,99.42929722386289,99.0844949515384
3.2869100717047925,99.99504035344897,99.43697131554057,99.08600661876058
3.3403719578478075,99.99572068606074,99.44304177632964,99.0873558289004
3.3947034063480563,99.99573225370119,99.44710845984532,99.08820112002526
3.449918560715006,99.99574400949035,99.45135339935314,99.08879767559807
3.5060317945035884,99.99575595648848,99.45424565147195,99.09030978100081
3.563057715055873,99.9957680978056,99.45916032591533,99.0908026822036
3.621011167303658,99.99578043660232,99.46597431419607,99.09135086293047
3.6799072376328854,99.99579297609067,99.47214921271174,99.09202483674815
3.7397612578109065,99.99580571953493,99.47968949494522,99.09386607511153
3.800588808977661,99.99581867025245,99.48472505840542,99.09590061102644
3.8624057257017,99.99583183161454,99.49140173315358,99.09808427638256
3.9252281001022546,99.99584520704737,99.49960254400838,99.09869561383783
3.9890722860383145,99.9958588000328,99.52290278027196,99.0998762493591
4.053954903365839,99.99587261410936,99.54030933080405,99.10057672397235
4.119892842264256,99.99588665287311,99.54385950997805,99.10073435907866
4.1869032676332445,99.99590091997861,99.55480380478572,99.10122923054007
4.255003623561123,99.99591541913985,99.56239501981878,99.1020105589564
4.324211637865863,99.99593015413124,99.59367281986603,99.10276291348562
4.394545326709982,99.99594512878859,99.59749082698606,99.1048211481705
4.466022999290479,99.99596034701008,99.59976757404996,99.11075039159476
4.5386632626051115,99.99597581275731,99.60264422768635,99.11553868213004
4.6124850262960875,99.99628926500901,99.60547702165009,99.11656698106289
4.6875075075726444,99.99636757600194,99.60833501724,99.11698056552011
4.76375023621365,99.99644716073018,99.61269655903807,99.1185020215652
4.841233059651557,99.99677028810045,99.61665387856428,99.11907720795556
4.9199761481391135,99.99788137675327,99.62138573654245,99.11963727916081
5.0,99.9979965654139,99.62337416057117,99.12000148727125


==> data/comparison_construction_time.csv <==
dataset_abbreviation,pairwise_hist_4000_0.001,deepdb_10000,deepdb_100000,dbestpp_10000,dbestpp_50000
TEMP,189.95299999999997,12.522,18.07,117.73,475.577
LD,4.767,9.72,23.302,497.542,2341.325
CUR,204.441,34.213,66.519,4786.681,18172.15
FUR,33.295,18.667,46.013,1161.969,5232.863
HPU,21.907999999999998,10.552,20.641,438.699,1969.085
BAS,29.632,19.955,48.728,1135.46,4655.578
TAXI,253.703,30.305,66.754,1107.482,3874.754
SBS,108.375,19.046,43.582,603.688,2354.056
AQUA,25.019000000000002,17.089,41.231,792.727,3332.359
HGS,13.145999999999999,28.824,80.727,1705.707,6713.823


==> data/comparison_relative_error_median_by_dataset.csv <==
dataset_abbreviation,pairwise_hist_4000_0.001,deepdb_10000,deepdb_100000,dbestpp_10000,dbestpp_50000
TEMP,0.0,0.00274843725876696,0.0036798007913505983,0.12863462904759285,0.19751849114945014
LD,0.000197725884821311,0.004864434984261719,0.0012385441820166503,0.7654606979791725,0.5276506884171197
CUR,0.0,0.0070035523790638364,0.00223091793584566,0.9257580207969732,0.9756965636863674
FUR,7.013677406163e-06,0.004699390520733206,0.002548778553435246,0.23744833395103576,0.11783647503507413
HPU,8.858162733831926e-16,0.009500347292303252,0.003612470988641916,0.6871069621192933,0.673172161042564
BAS,2.5871582506090864e-16,0.007335585592453089,0.001921370176186524,0.5533382484372085,0.7779942822063668
TAXI,3.684396479517274e-16,0.007294188455202332,0.002958525181062828,0.9622557158721938,0.999246770572851
SBS,0.0,0.008782489041569315,0.002524714862301145,0.5441282362767376,0.4887224351747326
AQUA,0.00011976611592974401,0.01132626677815244,0.0060423508783157,0.21190939978888557,0.1684326729761148
HGS,0.000541275895221019,0.007479166404600357,0.0032194552799208608,0.3337242117841035,0.19711215917409658


==> data/comparison_relative_error_percentiles.csv <==
relative_error,pairwise_hist_4000_0.001,deepdb_10000,deepdb_100000,dbestpp_10000,dbestpp_50000
1e-06,44.187308010749135,1.7281968589667747,1.4145704645003143,0.5598281382579007,0.513517113536922
1.0162650893929951e-06,44.19238611862567,1.7306614194531798,1.4167924386343291,0.5601544349083022,0.5175166126809359
1.0327947319189525e-06,44.31851074690959,1.7419199030227046,1.4205038820837965,0.5603255387834352,0.5178478387764642
1.0495932305582266e-06,44.33117915096759,1.7466416272485845,1.4230175261216766,0.5606555559189907,0.5181358062798265
1.0666649582795387e-06,44.34314174642329,1.7501719345886648,1.4284058897522083,0.5610348046434361,0.5184679042374631
1.084014359178331e-06,44.43314679855281,1.7526672536176968,1.4317455855163073,0.5613232224278372,0.5200970317661475
1.101645949633657e-06,44.44799780238527,1.7562261027800257,1.433620455022792,0.5617634929077067,0.5204180818028682
1.1195643194838795e-06,44.45921190966468,1.7595638023577471,1.4361756975855824,0.5632378371578569,0.5225828757977236
1.1377741332214902e-06,44.46409462894855,1.762186235540482,1.441660801570213,0.5637114362912725,0.5232156996936765
1.1562801312073753e-06,44.482970718265506,1.7657180947370457,1.4437887128053595,0.5642697636938545,0.5325950127517025
1.1750871309048075e-06,44.50115777722885,1.7700988689044554,1.4462946467612443,0.5645201073437378,0.5335369283474705
1.1942000281335324e-06,44.54435258350564,1.773603253185518,1.4532391776800409,0.5648950906056672,0.5347746808231618
1.2136237983442419e-06,44.78563653300416,1.7766501409922824,1.4593357557614208,0.5650240124708699,0.5353273753487083
1.2333634979137747e-06,44.87223249187773,1.7854887964850217,1.4624439769270519,0.5657283426613043,0.5358180383920156
1.2534242654613996e-06,45.00263358308504,1.7885978956006339,1.466143958449317,0.566031950955042,0.5365542572631529
1.2738113231864784e-06,45.04610162266968,1.7906271160289622,1.4685202190959938,0.5670395944401291,0.5371528722655032
1.294529978227916e-06,45.12377755392185,1.7940959429766206,1.471836998335956,0.5678014234041022,0.5382676237780715
1.3155856240457052e-06,45.18166041010932,1.7975686584256636,1.476620697838101,0.5682000085316126,0.539779412777959
1.3369837418249452e-06,45.20160601480911,1.799825866460977,1.4792653174831076,0.5687805904967793,0.5412256379557224
1.3587299019027092e-06,45.26268540508812,1.8023828900470098,1.4834141487111958,0.5702535413237716,0.5420080709034736
1.3808297652180924e-06,45.295890714283026,1.8053615113569692,1.4873513364538467,0.5716160358116518,0.5429594847888014
1.4032890847858731e-06,45.31459438569985,1.8094078535043527,1.4902985445922532,0.5729597554675054,0.5445430170948095
1.4261137071941298e-06,45.3250907164846,1.8131837839083609,1.4970813185947236,0.5733744954604044,0.5450004103388832
1.4493095741262152e-06,45.337375635049455,1.8171208160359191,1.5000703416958734,0.5738546856971397,0.5471154948574101
1.4728827239075018e-06,45.351419976657965,1.8277705521071883,1.5030383775151426,0.5744452218022222,0.5575042667739419
1.4968392930772555e-06,45.381425124976516,1.831808709404792,1.5290709061534005,0.5754224037173851,0.5588184746831877
1.5211855179861048e-06,45.40681158359973,1.8368535917218207,1.5327294455368103,0.5759837606932633,0.559800169636332
1.5459277364194786e-06,45.41705610285499,1.8396081412237717,1.5356040901792758,0.5769443494245147,0.5609543020998901
1.5710723892474488e-06,45.42820297322459,1.8443094436033047,1.5403213195665837,0.5771447032107002,0.5637861256876258
1.596626022101425e-06,45.43764433921131,1.8489528011942244,1.5445638273685898,0.5777411884103256,0.564665932450156
1.6225952870780872e-06,45.45114756475328,1.854185653434617,1.547613245442955,0.5785661512839219,0.5661957463250819
1.648986944471065e-06,45.46293855959802,1.8584016380453225,1.5514587465908987,0.5794697141013836,0.5678732541341404
1.6758078645307687e-06,45.48468812173413,1.8613517952114569,1.5584145796366025,0.5807618373678496,0.5690359596124952
1.7030650292528427e-06,45.49664348685867,1.866832178961726,1.5624685451020304,0.5817185890513347,0.5699489901979489
1.730765534195724e-06,45.512083552530235,1.8709055123932377,1.5648322408497868,0.5840704735583756,0.5715947348938476
1.7589165903277326e-06,45.537052199687494,1.8757382538707452,1.5680074551319947,0.5857947455419014,0.5727559528569457
1.7875255259042354e-06,45.57672789321679,1.8813394580827312,1.5724155158108468,0.5872237866929412,0.5733840367901466
1.8165997883753285e-06,45.599587698413856,1.885013220519958,1.5764573030011202,0.588031756856228,0.5752326052435345
1.8461469463245456e-06,45.613702683377795,1.8971735041893198,1.5788872853735931,0.5893560045884688,0.5760619406934976
1.8761746914391196e-06,45.67956580169096,1.8996587007607815,1.5833426385875677,0.5912251465754981,0.57850538641728
1.906690840512252e-06,45.707244490017516,2.519941773594622,1.5858676989685891,0.5944907041867995,0.5799372894884459
1.937703337477989e-06,45.71980547232292,2.524993555553702,1.5877391383536121,0.6070750059917706,0.5815607482553172
1.9692202554791733e-06,45.737878539861036,2.5300477178164007,1.5912206066763601,0.6170501770569325,0.584072088474411
2.001249798969035e-06,45.752935005823595,2.535323726890106,1.5953743316546247,0.6184764290714937,0.5854407499265608
2.03380030584698e-06,45.770700792879595,2.5621083460579683,1.6011446474268765,0.6186314974304471,0.5874124823965678
2.066880249629082e-06,45.80690142899997,2.5713615832695984,1.6034505871997045,0.6188703821485343,0.5877974409047743
2.1004982416539153e-06,45.8213326373568,2.5763951570345,1.6062176653831728,0.6198622520796441,0.5890563355922364
2.1346630333242456e-06,45.835243704880654,2.5824561755547766,1.6094522180305204,0.6210379900698801,0.5910069700951921
2.169383518385182e-06,45.86308958128875,2.5898329714154364,1.6139041643983907,0.622446904258097,0.5920916903023384
2.2046687352394075e-06,45.878818951350766,2.5963584988321204,1.6164368365924047,0.6228726312469888,0.5936971881108045
2.240527869300018e-06,45.90786145939114,2.6028833587355913,1.62085026596358,0.6238537579915141,0.5949971706701103
2.27697025538168e-06,45.923480904143716,2.611110433785224,1.6247007076308055,0.6251193167904592,0.5963316430828094
2.3140053801306542e-06,45.93757289687653,2.618092061863021,1.6313001081609226,0.6258951374611446,0.5972342071721485
2.351642884494351e-06,45.95485937936268,2.6249664921196487,1.63564505532261,0.6269995851868649,0.5996793418050977
2.389892566231048e-06,45.98159029551113,2.6370473042186346,1.6511588987256547,0.62877515393134,0.6007531437864522
2.4287643824604506e-06,46.00503743561308,2.641330035516073,1.6586797667983433,0.6314041277952912,0.6022157338649381
2.4682684522556926e-06,46.02684805717916,2.6474007513760567,1.6622667882641105,0.6328875119754132,0.6034308725300399
2.508415059277541e-06,46.036631855999694,2.6540609818069454,1.665102614792682,0.6340950882897708,0.6049186474370751
2.549214654451426e-06,46.052785965237724,2.6604889908255136,1.670157726126218,0.6356229372411313,0.607238846067091
2.5906778586880063e-06,46.06926987905332,2.664553728918779,1.6736241895096462,0.6362579161259163,0.608066509584336
2.63281546564802e-06,46.0865418591698,2.672528194858667,1.676585691834414,0.6372578372503505,0.6084993394572161
2.6756384445520452e-06,46.1117316064388,2.6797920382168496,1.6805352219640266,0.6383816169609905,0.6095331308931331
2.719157943036019e-06,46.130540645569575,2.6868503947396003,1.6873388961318505,0.6390224397512487,0.612920345896009
2.763385290053173e-06,46.1513321475739,2.694060297404082,1.6941625910688087,0.6403463551896396,0.6160873845345672
2.8083319988231696e-06,46.17084578643006,2.703573142351965,1.7005578050208334,0.6410903214432007,0.6166778760588062
2.8540097698292375e-06,46.18651608047911,2.712393399954393,1.704913358641259,0.6414900189222628,0.6187634841446659
2.9004304938639916e-06,46.200427977592504,2.72237245082911,1.7104886422835954,0.6427231464837044,0.6210450112443044
2.9476062551248585e-06,46.22181232643325,2.7268481537135743,1.716986670160068,0.6442619363491547,0.6224512361781863
2.995549334359816e-06,46.23248884055212,2.732873727659345,1.7259466862724644,0.6450613742547858,0.6242783635533539
3.0442722120642998e-06,46.24867182526299,2.737940927800562,1.7337466203514824,0.6458820453251014,0.6262657184194731
3.0937875717301367e-06,46.271471956547344,2.7462007462653863,1.7385708907018969,0.6470409255019288,0.627218504538648
3.144108303147265e-06,46.29321696361835,2.7514382059594333,1.7419607858016724,0.6485350616334116,0.6277067970700723
3.1952475057592136e-06,46.341604896889436,2.7656699964969067,1.747668094388995,0.6493882067541774,0.6289228500380974
3.247218492073132e-06,46.35321821933844,2.7703705070050124,1.7587494175051375,0.6501591966946091,0.6313546513480033
3.300034791125282e-06,46.36935273025056,2.7760842064349327,1.7637618074152972,0.6505498177959861,0.6320242435837012
3.3537101520029288e-06,46.398249498149404,2.783913782835321,1.7683321558182852,0.6525179377131289,0.6346001985173612
3.408258547423452e-06,46.42342330527326,2.7897565141547203,1.775482266384263,0.6532157940356613,0.6365313887343923
3.4636941773717343e-06,46.44088161354431,2.7952882597844955,1.781363112834079,0.6542451014538104,0.6379251893218693
3.5200314727966823e-06,46.45862372496348,2.80202267833531,1.7890485325582381,0.6550298104969227,0.6392566246870096
3.5772850993678697e-06,46.47759431143182,2.8078950633410074,1.7930098425580905,0.6562977570546172,0.6405820059621508
3.6354699612933177e-06,46.49923169797833,2.813363612233608,1.7986776066553676,0.6835040048237135,0.6418613381377002
3.6946012051993024e-06,46.51998422012357,2.821008110507552,1.8070697222524057,0.6844638114867342,0.6434113437494017
3.754694224073337e-06,46.5374359732485,2.829036500338091,1.8114408454460496,0.6855176808339192,0.6444284702475702
3.8157646612712525e-06,46.55069478757601,2.83433769361119,1.817525950139202,0.6868150669157627,0.6454026248558461
3.877828414589453e-06,46.57256770785931,2.8404271045843807,1.822708486362796,0.6879649214088004,0.6466103200664323
3.9409016404034476e-06,46.60366271521407,2.8466894326072523,1.8282413657299919,0.6890424658113404,0.6473960947138115
4.005000757873611e-06,46.62002964383041,2.8560187215529145,1.8351008456021813,0.690288408000469,0.6487114047673588
4.070142453219439e-06,46.643549712328436,2.863691527468921,1.8449825914576403,0.6907379064512047,0.6497505444573376
4.136343684063278e-06,46.65976523956378,2.8697995174231528,1.8549232931651956,0.6922797087713626,0.6508418618564158
4.203621683844718e-06,46.68225322260639,2.902153862613707,1.8661660944974563,0.6935839606158462,0.6516255830911021
4.271993966306777e-06,46.70229796471687,2.909396073557635,1.87331536977808,0.6965660148760121,0.6532214310738602
4.3414783300550925e-06,46.7192989801458,2.9167478492607946,1.8776256055248048,0.6994032772401513,0.6546558117849111
4.41209286319119e-06,46.763816036909084,2.923103084764391,1.8857169092730528,0.7018808904736816,0.6563787620288195
4.4838559480211905e-06,46.78217818515247,2.9288153414255644,1.8929243571406056,0.7037226923064589,0.6580222938384912
4.556786265841069e-06,46.79983041520663,2.934868203792339,1.8982804517138583,0.7066545077263274,0.6599017961338303
4.630902801799737e-06,46.83438825415993,2.941092386705414,1.9097755252937676,0.7088456333644072,0.6613263733588081
4.706224849841281e-06,46.86576073966973,2.947038751453254,1.9156202150264061,0.7100097580310918,0.6635975977683641
4.782772017727485e-06,46.89154366149552,2.9557695783444866,1.9243917388461886,0.7108187068883235,0.6667779901201206
4.8605642321421384e-06,46.93211862783187,2.978494779046362,1.9356989737337018,0.7130741753524498,0.6689817198738179
4.939621743878326e-06,46.99318919520346,2.9843038906664017,1.9407955922701408,0.7154878074935522,0.671945864077356
5.019965133110079e-06,47.026618667197596,2.9907913887077315,1.949778724037676,0.7178912308044714,0.6755650808227055
5.101615314749834e-06,47.05073513178054,2.996445853495503,1.9584590469823877,0.7193632831223917,0.6776690044325964
5.184593543892913e-06,47.07293901344685,2.999546285603868,1.968812606673556,0.7219516170246948,0.6788390339299892
5.268921421350677e-06,47.102956090877186,3.0061342156798383,1.9861766241151022,0.7235131993696425,0.680583149708932
5.354620899273613e-06,47.1376589001119,3.011820292158617,2.039434057664727,0.7239140816822289,0.6814804061331824
5.441714286865887e-06,47.16573694521201,3.0227751716064173,2.046733084024866,0.7247111754535789,0.6836005383322981
5.5302242561929e-06,47.18506994848406,3.026778193409609,2.056039598926774,0.7262505214878882,0.6849215015063544
5.620173848083188e-06,47.205957967636174,3.033998178177752,2.0688460425806996,0.727305889122837,0.6878803881182025
5.711586478126435e-06,47.23804607922023,3.0388682059294174,2.084564450725406,0.7281105637474413,0.6900924330261546
5.804485942768984e-06,47.26948131991147,3.0450294839543055,2.0986487092974904,0.7294319449710047,0.6918992206181467
5.898896425508493e-06,47.30867253180115,3.057150519128978,2.1124574902977873,0.7315390407316176,0.6925329909923104
5.994842503189409e-06,47.331919554452696,3.0611384607716796,2.1258859993271937,0.7324440573734653,0.6935860654068012
6.0923491524007115e-06,47.4080113382493,3.0663670412137884,2.1342325571323615,0.7333636996453711,0.6955440545277477
6.1914417559778475e-06,47.43844164256166,3.07647072896712,2.144482187077829,0.7351552356321042,0.6969253992196631
6.2921461096103505e-06,47.48014523252537,3.0833847478766727,2.155287707282123,0.7370696403225853,0.698803068790133
6.394488428556936e-06,47.50982670474288,3.089462427712235,2.1626811851324943,0.7392119211866507,0.7026430135842929
6.4984953544698886e-06,47.53623386810296,3.093974262390466,2.173267464019554,0.740722870541425,0.706641128870857
6.604193962330305e-06,47.57040658182872,3.103329977694537,2.183212445874327,0.7439538716268592,0.7073021725032548
6.711611767496287e-06,47.60519316350645,3.112523594054728,2.1954090189097815,0.7450048055278807,0.7090272023654075
6.820776732865692e-06,47.63603679064631,3.1210783350179088,2.204244676892788,0.746998675348939,0.7162701308622543
6.9317172761554005e-06,47.71105017087442,3.1276259766178707,2.225999269996412,0.7491012426953116,0.7323210453557367
7.044462277299037e-06,47.74310777897021,3.1394896877041565,2.243432320084145,0.7517643216979294,0.7344015707514208
7.1590410859648885e-06,47.79079164402556,3.1482762736538676,2.2522523392507794,0.7535003369710077,0.7360055673456629
7.275483529196233e-06,47.922711714043274,3.161277627061204,2.266812386780447,0.7544947262368206,0.7398369910948045
7.393819919175873e-06,47.949233467267945,3.169036804485336,2.280971123059488,0.7552576607853904,0.7434437518286547
7.514081061116962e-06,47.97015716049113,3.1774088316084272,2.2977307560867173,0.7561374800303501,0.745822218582317
7.636298261282242e-06,48.00834910741744,3.1984393242775773,2.3092994298467584,0.7580960850150401,0.7482915289690799
7.76050333513357e-06,48.048743316418495,3.2083132596724084,2.317477880004263,0.7586385765228514,0.750437192691447
7.886728615614156e-06,48.08065712469582,3.2180276098587757,2.3337096417277974,0.7599459665943071,0.7536331887615202
8.015006961565414e-06,48.117036975277934,3.222164662693004,2.348214489151237,0.7618186709953335,0.7569189776162416
8.145371766280737e-06,48.144670253543275,3.231719250611325,2.9818329969493003,0.764506291636945,0.7596947056609779
8.277856966198472e-06,48.178142595661924,3.239677048375217,2.9917099653782158,0.7673271959305951,0.7625493308929455
8.412497049736117e-06,48.2095660461948,3.246855465286432,3.0024779232597405,0.7691443711651246,0.7648632677710595
8.549327066268385e-06,48.24947083142644,3.2529316195004245,3.0179702539875524,0.7704371339897832,0.7669080030837483
8.688382635251194e-06,48.27483040290844,3.258032246038822,3.028187630648255,0.7718295440294247,0.7699368971989794
8.829699955494083e-06,48.30905319932246,3.268559727128572,3.0588387677624036,0.7739080394814376,0.773712167732821
8.97331581458352e-06,48.345467272904195,3.279123484154183,3.0821565632702512,0.7755707292296091,0.7769783887663559
9.119267598459298e-06,48.43637790442277,3.2875363909542146,3.098320701302421,0.7769293682490099,0.781971803618854
9.267593301146882e-06,48.52568755868534,3.29483931440193,3.1194513179169148,0.7777254142232248,0.7852232688598634
9.418331534647961e-06,48.56383980365676,3.303805179648134,3.1595575489061347,0.7792668069014829,0.7891919836558146
9.571521538991856e-06,48.59004401579623,3.3093440944988473,3.1716693425112044,0.7811637499999718,0.7911715405867562
9.727203192450536e-06,48.62737933769856,3.315834695650307,3.189095347277399,0.7835418644767171,0.7937652462232364
9.885417021919573e-06,48.657599101548605,3.3230542921685546,3.2244599160573526,0.7857674582520883,0.796934165564929
1.0046204213468132e-05,48.74724445825523,3.3292133021922625,3.248781970851773,0.7875376528177089,0.8031678619386798
1.0209606623060476e-05,48.787541715613635,3.3347818275742793,3.2613509000718066,0.7880163865387967,0.8069415693231696
1.0375666787451848e-05,48.82783191126234,3.3469854921776707,3.274867603561113,0.7887142002639269,0.8129366391821903
1.0544427935261684e-05,48.85889213112104,3.356230026582757,3.291288956459016,0.78978158098595,0.821753582090759
1.0715933998226711e-05,48.958425073425474,3.361826314269586,3.306018529885014,0.7918035133212672,0.8263882258719886
1.0890229622637305e-05,48.99965338586073,3.3685057041592157,3.3178372269904965,0.7935289643596362,0.8309524533771389
1.1067360180959745e-05,49.03489780480602,3.3807180405714323,3.3426906437827704,0.7945108459847854,0.8343275465484223
1.1247371783647507e-05,49.121870647951795,3.3861134691399473,3.3559069062279905,0.7959580285303998,0.8404414231034327
1.1430311291144787e-05,49.158472362101776,3.3942833184341694,3.39321881345746,0.7968881444389162,0.8450344085247541
1.1616226326085018e-05,49.208977773166,3.3979335272825035,3.496283595718793,0.799667274932073,0.8482762805896069
1.1805165285688056e-05,49.24359291442175,3.4038424837617773,3.5089711812582576,0.8031536082675926,0.8547453315578617
1.1997177354358856e-05,49.34449651478476,3.410829489757892,3.5147077360272636,0.8053941985393078,0.8597680275393247
1.2192312516491094e-05,49.41841579864583,3.41540513726089,3.5308733055568635,0.8078133230634966,0.8637251169647803
1.2390621569479157e-05,49.515692057338974,3.422510054766683,3.543395408200396,0.8096941186881528,0.8713059655543214
1.259215613694151e-05,49.55467500450474,3.4295974187030622,3.556023818653985,0.8114279368184789,0.8761045770919913
1.2796968682159416e-05,49.59677442145858,3.469311593261489,3.5708192460903803,0.8139172581353049,0.8831996403301539
1.3005112521734099e-05,49.63709889585942,3.479409760857102,3.58312473054651,0.8166539823554287,0.8870436998041512
1.3216641839466038e-05,49.705446355921126,3.4864091815492855,3.6057680402228636,0.8188665396332507,0.8975015987111219
1.3431611700460154e-05,49.74012004607168,3.495257565006302,3.6929552337952303,0.8208451243168946,0.9018711206901215
1.3650078065460137e-05,49.784457504885296,3.510250023538104,3.7271008842657647,0.8245603956287461,0.9391802934568233
1.387209780541621e-05,49.837631894588874,3.522317115755982,3.7365869895934147,0.827469208615981,0.9451901015142108
1.4097728716289677e-05,49.90081866520793,3.53001012261146,3.7534299692270654,0.8300340312656118,0.9497619080934918
1.4327029534098295e-05,49.99178628815196,3.537470528760243,3.7711715356935045,0.8319852833291902,0.9534934296151013
1.4560059950206486e-05,50.04468428200327,3.5449681848729324,3.9057207864189865,0.8345694086772896,0.9645288623602074
1.4796880626863964e-05,50.11280726595531,3.5597406112335963,3.9134351216251635,0.8356919738692633,0.9689112069327562
1.5037553212997385e-05,50.15859028409444,3.5667085405337984,3.9617866497873107,0.8380460521525407,0.9774598948682711
1.5282140360258708e-05,50.18658474800026,3.574631352650084,3.9718021465588995,0.8394050858725708,0.9820744226241122
1.5530705739334586e-05,50.23380110426701,3.596244403626613,3.982509777361997,0.8425012482970501,0.9853866061454793
1.5783314056521164e-05,50.28981966168907,3.6020843933948474,3.990391758679935,0.8458390929138359,0.9909314598015223
1.60400310705682e-05,50.3142579346443,3.6181767838796897,4.162232065591432,0.8494404758421601,0.995634783845247
1.630092360979741e-05,50.39206600785888,3.628081457810143,4.177139158362636,0.8565983033725812,0.9991094052340712
1.656605958949915e-05,50.47591473192163,3.6363671718237653,4.220376113304205,0.8615760384032982,1.0035648435404925
1.6835508029612008e-05,50.524853394311684,3.6447861917896667,4.237802966798224,0.863108467608867,1.0082514629343333
1.7109339072690134e-05,50.58272302689762,3.6556715019889086,4.244558258050454,0.8695719020332637,1.0211659241170596
1.7387624002162504e-05,50.63262467194623,3.6629393065316935,4.257000352328499,0.8719638342878353,1.0454870967184238
1.7670435260889467e-05,50.67690541432257,3.6745590370105488,4.263037002540343,0.8799862109746533,1.0545369298105982
1.795784647002097e-05,50.71284297753467,3.680801456275506,4.273227671833345,0.8864102453459352,1.0623763023990016
1.8249932448161504e-05,50.75383507001257,3.687505120852008,4.2855809653577,0.8925729551467743,1.06778624952149
1.8546769230846977e-05,50.808906386033996,3.6947176546317624,4.300947976281802,0.895727213643485,1.0749412715980204
1.8848434090337955e-05,50.85354486435209,3.7000585364884087,4.316829850973774,0.900190967483917,1.0820261827914284
1.915500555573528e-05,50.91949809897904,3.7199744220096043,4.327498168809962,0.9048240246717416,1.087271157494017
1.9466563433422632e-05,50.97383513521625,3.729780050814172,4.339697395127978,0.908837542755299,1.090469832162003
1.978318882784162e-05,51.08478774157982,3.7371576736239183,4.353164788650329,0.9138254342953401,1.0949084854081057
2.010496416260497e-05,51.12832239868968,3.742648606258584,4.3666603578276995,0.9181925861414951,1.0979470266319038
2.0431973201952705e-05,51.177457619834,3.7529331512398785,4.376101165752361,0.923487875841734,1.101959380017606
2.0764301072557747e-05,51.346596079386856,3.767576866554227,4.703332514078759,0.9289465489499812,1.1075339697450315
2.1102034285685967e-05,51.403357812724835,3.801436605402356,4.715316783200833,0.934213180045275,1.1114702691409168
2.1445260759716654e-05,51.45104374696858,3.8070854847198787,4.732704795782295,0.9404492391813442,1.1160146742174784
2.1794069843029538e-05,51.50638765555108,3.818762757832087,4.748476081260917,0.9450764054459964,1.1204821392218585
2.2148552337263592e-05,51.548807159153164,3.8273341877387423,4.765038371576354,0.9492283102643897,1.1228586612257343
2.2508800520954618e-05,51.59858521624168,3.8334201730603183,4.784127818079961,0.9548166000772533,1.1311695257166863
2.287490817355704e-05,51.64972249416646,3.8403488980017557,4.825440665853422,0.9598539912272506,1.1401505470764455
2.3246970599856455e-05,51.70880075239801,3.846471250206815,4.843262889273535,0.9617515894425328,1.1479903344630265
2.362508465477945e-05,51.75258612412305,3.8805661839999908,4.863647322879214,0.9644463981465292,1.152768886562071
2.4009348768606518e-05,51.81136331846637,3.893044160196409,4.878872680505504,0.9669167313995009,1.1575145319146098
2.43998629725955e-05,51.86373786110516,3.9280021070361117,4.8892389014130995,0.9721225392200087,1.163738459104954
2.47967289250216e-05,51.935442541008356,3.9388615432912113,4.9245739371819734,0.977986063942383,1.168402610152366
2.5200049937640895e-05,52.003077644419015,3.947131089852529,4.940361338259576,0.9804832328377705,1.171976685110362
2.5609931002584567e-05,52.04986793224375,3.953116765923521,4.950994092425388,0.9837468427023927,1.1812898361008033
2.6026478819690045e-05,52.1014273756305,3.981474760922981,4.9638585763877865,0.9879055109169927,1.185382778061217
2.64498018242772e-05,52.17193640894644,3.9942889497139813,4.974715357388442,0.9919037733903656,1.189494233800768
2.6880010215376075e-05,52.220589843782605,4.002449813081916,4.99882164743673,0.9954474831423654,1.2055377898483164
2.7317215984413734e-05,52.288599551951165,4.011436438429953,5.023203905180518,1.0008429404374073,1.211863531401126
2.7761532944367983e-05,52.34373134592191,4.014400001492104,5.0404595846977935,1.0062525786789336,1.2302035398359623
2.8213076759394707e-05,52.40152612441445,4.020274500114524,5.059465917891172,1.009323631890038,1.2362049293132977
2.8671964974937698e-05,52.4802304720512,4.026737343618063,5.069107680160861,1.0186339616393403,1.2440603185548336
2.9138317048327887e-05,52.55655877247438,4.031620828669607,5.1096876556954856,1.0250508305194241,1.2563896167788293
2.9612254379880313e-05,52.66454239129414,4.038936945890042,5.1212173772372775,1.0304573007598137,1.2602535908096892
3.0093900344497244e-05,52.70581173548912,4.050483125818851,5.130369183522257,1.035303339622156,1.2655836348431393
3.0583380323784315e-05,52.769620425323296,4.057595478567601,5.1499729761128465,1.0409167822886014,1.2698065894281496
3.1080821738690636e-05,52.88002875378635,4.07440150118331,5.173307261310046,1.0442316975914014,1.2768924382489886
3.158635408267819e-05,52.95247503475885,4.081155144526628,5.199855557051804,1.0472142550107555,1.281942092114666
3.210010895543169e-05,53.089029865921496,4.086234327118107,5.214479069349842,1.0536678268710968,1.2862160599741195
3.2622220097116734e-05,53.1646392164199,4.099241364732369,5.232020327972029,1.058262475538147,1.2908216413416889
3.315282342319423e-05,53.2666628120514,4.104173886695446,5.240848305437596,1.0819801140409302,1.29590660468259
3.369205705980267e-05,53.33437661026252,4.1115575540851275,5.583908244830376,1.093060646782639,1.2992042628502454
3.4240061379714256e-05,53.40294853742924,4.115714057493858,5.59454728610629,1.0981961318397757,1.3036273683356232
3.479697903887688e-05,53.551050409799224,4.12032200066493,5.606611021590936,1.1097135717573015,1.310845723863125
3.5362955013550464e-05,53.640628021976624,4.125059134404038,5.645431524208797,1.1132498916671167,1.318673303053231
3.5938136638046256e-05,53.71795241653313,4.134388770622863,5.684265172895053,1.117506147753129,1.326351026849359
3.6522673643081753e-05,53.81935533851267,4.145802344452309,5.704393959178249,1.1227405446673564,1.3337757076639556
3.711671819475767e-05,53.90564601565504,4.156287669305276,6.051268605987182,1.1265757961189757,1.340481554091042
3.7720424934169935e-05,53.980222099377876,4.169796421478836,6.061893233996226,1.134462689376318,1.3475268554458664
3.833395101766605e-05,54.05557377086982,4.176681300474217,6.074994857738886,1.1422032491047094,1.352205011552107
3.895745615775501e-05,54.178535521226,4.186736344214894,6.091150849945985,1.1480059367714612,1.3605495352056511
3.959110266468459e-05,54.3082383747094,4.191022088724449,6.25032314493765,1.154574694882886,1.3656316062932055
4.023505548869293e-05,54.39179913238385,4.220152520565479,6.297547390610685,1.1643659624219975,1.370687874999233
4.0889482262948645e-05,54.467884893713595,4.226359131382373,6.310568076722858,1.1719601717773156,1.3749032942934396
4.15545533471888e-05,54.54072447710463,4.232852999222797,6.328663905026067,1.1799869872756046,1.3798717048363078
4.223044187206672e-05,54.6047304902079,4.242814010261013,6.995745094841729,1.1964000778585304,1.3855865605859543
4.291732378422158e-05,54.710295091808526,4.251244657132049,7.013662473118301,1.207751739780802,1.395397796509508
4.3615377892080056e-05,54.84161703315451,4.263406304317464,7.030007386574163,1.2371420805282658,1.402450443029083
4.432478591240401e-05,54.93597051241079,4.2772694835500875,7.060668996896642,1.2722523796738168,1.4221306409234096
4.504573251759463e-05,54.998935713036346,4.282519908112706,7.082644948837753,1.2845113448237442,1.4302498816102684
4.577840538376616e-05,55.13231596933782,4.290087702995962,7.101740544636947,1.3046556027099125,1.4414978070687292
4.652299523960189e-05,55.228729951973136,4.302368399916057,7.116079374725576,1.316662037284802,1.4548367705578145
4.7279695916003906e-05,55.43315065384252,4.316065043817073,7.134228056036198,1.333966382224584,1.463549079390934
4.804870439655134e-05,55.515433264130685,4.3484203179601035,7.162741020844276,1.3590907368315768,1.4730556976900093
4.883022086877885e-05,55.616227033729466,4.357679535805203,7.181206031110732,1.3787677901453215,1.4804581915783124
4.962444877628913e-05,55.71582282496318,4.363430966379731,7.200092330337113,1.4020572725722866,1.4879565867483595
5.043159487171359e-05,55.79055618583936,4.372373637498145,7.258033725262073,1.4146475476893872,1.4950125789313695
5.125186927053333e-05,55.88483491306845,4.392364538851134,7.278841950247053,1.4287211635979982,1.504058512986459
5.2085485505776655e-05,55.98941505369537,4.39954203101477,7.323405048665266,1.4376341492347477,1.5126466635130191
5.2932660583605666e-05,56.11219895193947,4.406312200239051,7.446804383874993,1.4464369560913382,1.5192913129199197
5.379361503980698e-05,56.18974137201512,4.416225950787969,7.4922070038040784,1.4599943779165894,1.5262364763787548
5.466857299720181e-05,56.29196838148645,4.424653225206001,7.523067862245897,1.4686097853026026,1.5344948243129326
5.555776222398878e-05,56.39015295479379,4.650831402260066,7.551472227792222,1.4794875181765788,1.5404210825129305
5.646141419303673e-05,56.49539707630185,4.658172684263256,7.588578715070688,1.491217401128148,1.5467053679672527
5.7379764142141396e-05,56.590724001100014,4.667864113586344,7.6107014711595085,1.5030513061682114,1.5547182422375558
5.8313051135262185e-05,56.728469217788295,4.674320814729728,7.639039514672471,1.511446769505247,1.5592620277241491
5.926151812475552e-05,56.87386810895901,4.679892650611159,7.670538231873827,1.5222884920501403,1.5645336521615958
6.022541201461928e-05,56.99518943447413,4.686849120102939,7.688035211803998,1.5374924775655552,1.5710930348169134
6.120498372476703e-05,57.10056783700438,4.692669889938009,7.728136539265357,1.5495440119361743,1.5770072195578158
6.220048825634719e-05,57.20264651215526,4.708578273266356,7.750426675005745,1.5604374092775979,1.5812083423448728
6.321218475812448e-05,57.30454201367059,4.721868936593918,7.7708881413380855,1.5723456236486646,1.5903174599088192
6.424033659394191e-05,57.39160824577949,4.731545357953594,7.812318691820051,1.5854504691098354,1.6004463123560804
6.528521141127847e-05,57.51844519500393,4.741085992341063,7.83098150964466,1.5976597316475174,1.6119713121010864
6.63470812109235e-05,57.63501626326243,4.771090668053152,7.877223196512996,1.6081228974619626,1.6264431813412674
6.742622241778349e-05,57.70115872668231,4.784317653995892,7.891573816258753,1.6167473752239687,1.646332127271093
6.852291595284057e-05,57.805589732374884,4.797093548484852,7.909657668692049,1.6262473355878904,1.6555034805433657
6.963744730628222e-05,57.89698978330407,4.806642829526117,7.947058770058749,1.638395700280854,1.6637465006170586
7.077010661181889e-05,57.96877407815064,4.828891215129442,7.970420151639074,1.648648992695286,1.6756389914803005
7.192118872221193e-05,58.058591083513775,4.852477631398262,8.023671185323852,1.675826048871179,1.6838816547997777
7.309099328602919e-05,58.14892661625574,4.868950140899173,8.048785105248685,1.694288457583364,1.6937186325739653
7.42798248256491e-05,58.25567269326739,4.894088147907256,8.10365986438962,1.710568366285356,1.7011028493712703
7.548799281653431e-05,58.396828688398244,4.90433563547972,8.143610955244423,1.7258333957453873,1.706802261175038
7.671581176779303e-05,58.49763203877367,4.916929284058702,8.182251262590347,1.736862217644095,1.7127128391798188
7.796360130405237e-05,58.60887047632331,4.931520223174924,8.286272773154188,1.747472475998368,1.719424816328784
7.923168624866262e-05,58.731579404973964,4.953124875926912,8.307825750055251,1.7536407278936732,1.7275354807249004
8.05203967082547e-05,58.83798385825832,4.961571588672983,8.339578490251458,1.7650248727704505,1.7344885007826312
8.183006815867389e-05,58.91099294116107,4.99697826725641,8.3754252889743,1.7794485374906026,1.7404066498252708
8.316104153230961e-05,58.997317578140475,5.010146298360534,8.409172153070633,1.8009142178419917,1.7451779604959068
8.451366330684722e-05,59.09172070947927,5.032558267147985,8.453791548224832,1.8153582156636787,1.7517447774264652
8.588828559546259e-05,59.20388713600318,5.044214411578195,8.51232637333252,1.840209714791843,1.7576988779997087
8.728526623848371e-05,59.33938331468601,5.060806250223438,8.585920286666424,1.8690515731922035,1.7713038812030157
8.870496889654403e-05,59.42936447720072,5.082010863823291,8.645955474054645,1.8747494242872267,1.7814867734134892
9.014776314524917e-05,59.52187366737989,5.094943764060643,8.677616619435634,1.8810026051124096,1.7913136622126764
9.161402457138522e-05,59.64390738835617,5.113962630692635,8.703901082126478,1.8861006389983246,1.80046205891022
9.310413487069085e-05,59.72055879867064,5.127327650589621,8.746789440057727,1.8919728018807367,1.807896396492462
9.461848194721992e-05,59.81410802889515,5.146216423608787,8.842725680621424,1.8989793154412324,1.8257780387636502
9.615746001432095e-05,59.90189359820896,5.160313187162281,8.908161318558323,1.9082184842628993,1.831818054915778
9.772146969725725e-05,59.97884523487719,5.739648407123593,8.94735157653746,1.9218149005181753,1.8470141772674018
9.9310918137498e-05,60.06808353160358,5.752294214974876,8.984850893081624,1.9349244463812518,1.8607937092464533
0.00010092621909870473,60.1784613795613,5.774044662395469,9.016056349259886,1.9430934337254095,1.8699786244638346
0.00010256779307444219,60.280236465755586,5.8499903816206755,9.093956865701642,1.9495941113803483,1.881172870333645
0.00010423606739764012,60.38141722937682,5.86787212547567,9.13085652014718,1.9573856618837533,1.8904046744054062
0.000105931476351837,60.51703971395601,5.9132751178239475,9.167037736535516,1.9618941255024693,1.9035793499113403
0.00010765446128423159,60.614707019670426,5.929688822010839,9.223299180257241,1.9685282846444716,1.911880465920653
0.00010940547072057424,60.751019102638715,5.942598633676448,9.284123663922905,1.9764259681381384,1.9206848415978948
0.0001111849604819271,60.836782088807276,5.959926001405873,9.33251486159198,1.9830531240838105,1.929576223523879
0.00011299339380332217,60.93992215557887,5.971029016394998,9.4033235989421,1.9904793924316502,1.9380106804687272
0.00011483124145435111,61.04862956512159,5.984187082589036,9.443802032247566,2.0028963756487737,1.9475980667875643
0.00011669898186171475,61.172530320268116,6.015833495735473,9.503690704057735,2.0196783625349966,1.9743688588484587
0.00011859710123376694,61.27304781423934,6.030050957891602,9.568463757280416,2.036908662386748,1.98284916754305
0.00012052609368708426,61.38125944084314,6.054465068746151,9.606818046365875,2.0478753624917165,1.9915198079237115
0.00012248646137509307,61.49641656442493,6.080245727371543,9.779349211924458,2.0557269794452138,1.9993194252324702
0.00012447871461879063,61.602129886136915,6.123771827216704,9.818018352728046,2.0641539238349056,2.007643705706295
0.00012650337203959038,61.70475517239511,6.138590740009308,9.8856576843327,2.0716185380379506,2.0179859561749445
0.0001285609606943295,61.8092370542913,6.166404362172063,9.95068136053679,2.0793664251720734,2.024955942108557
0.00013065201621247213,62.00311318027957,6.183281881377583,10.007544359928804,2.0899608880037945,2.034048331958823
0.0001327770829355429,62.11736753819476,6.2104334434011985,10.07965466040585,2.0974941955725033,2.0425305581916704
0.00013493671405883064,62.212451526544534,6.2399933880065275,10.135970747620743,2.10319595684475,2.049274165561207
0.00013713147177539455,62.32552304262941,6.258012286299403,10.17396491157992,2.1110112446850327,2.0582097272354707
0.0001393619274224142,62.43233741106905,6.290186295249539,10.236629764182155,2.118702896007334,2.0686646653490515
0.00014162866162991988,62.56091403475329,6.307932014857267,10.344733971391044,2.1268515023398074,2.0758698982864727
0.00014393226447194065,62.65213944063011,6.323199561910776,10.425175639195517,2.1475335074009916,2.08468908027101
0.000146273335620113,62.73064395620553,6.340412998782831,10.527816458990413,2.155247957205533,2.0922800712500287
0.0001486524844997857,62.96325337535129,6.359951063109287,10.58343699715878,2.161030930635136,2.1011418067257783
0.0001510703304486654,63.050467864427446,6.375419393289567,10.678658414006465,2.177920695570515,2.1096193851799656
0.00015352750287804228,63.135232533525624,6.403697554130869,10.720849137603912,2.1827293567008517,2.120534251167057
0.00015602464143663696,63.23670999963689,6.457701985880251,10.930018484834418,2.1914829032911203,2.1331971983826588
0.00015856239617711372,63.34644805678929,6.507955063997657,11.175175138955538,2.2003631981634895,2.1513635122316805
0.000161141427725302,63.42166743841109,6.601038489666572,11.253082793109616,2.207923737465432,2.1650571468176794
0.00016376240745216873,63.582311538059024,6.634161329380737,11.296732390495357,2.215318013221913,2.1845863030623827
0.00016642601764859036,63.6932170692684,6.654045857147056,11.358362806717869,2.2233817066718404,2.2108256455704836
0.00016913295170296487,63.805400643729755,6.668514341651555,11.430552281301269,2.229226777687864,2.2216972401415545
0.00017188391428171455,63.92986321286048,6.696804305936637,11.52372078012017,2.2370385001133237,2.2288302811281944
0.00017467962151272457,64.03412846454607,6.750940366058105,11.615545297899398,2.2443108125197786,2.2363313135215614
0.00017752080117176342,64.13858735345339,6.775320249460096,11.716901648662613,2.2514245500358103,2.2444204452720125
0.00018040819287193827,64.23608107909399,6.798268041005276,11.786482345397955,2.258310018812319,2.2528011825649634
0.00018334254825622907,64.33307145045761,6.823589860422218,12.477912003709081,2.2663376112448956,2.259291204621501
0.00018632463119315598,64.46064429460971,6.846891053532213,12.566401514456913,2.272930374783852,2.268245118368006
0.0001893552179756295,64.58734804398225,6.875035326664471,12.677840367091383,2.2813315682531456,2.275934978727651
0.00019243509752303302,64.76131953892153,6.894973682868477,12.761189524672226,2.288117768919554,2.2816377300847375
0.00019556507158659492,64.87593723176785,6.913229455503218,12.86281917064512,2.29551258506441,2.2907758029133967
0.00019874595495809837,65.07411579431366,6.937804513075805,12.975650906145464,2.3102257610064423,2.300020517661854
0.00020197857568198785,65.17649003529117,6.989817185765353,13.161271328696154,2.3195845650710636,2.315038139002571
0.00020526377527092522,65.31503568230771,7.038882736636206,13.255973242322973,2.3351291236914706,2.3264616394113684
0.00020860240892485029,65.48683312475464,7.083092650810029,13.34042771092773,2.3491202884662146,2.3381551405362644
0.0002119953457536071,65.64819866274043,7.321616561876075,13.46978251543147,2.385926168228637,2.3558449556408076
0.00021544346900318845,65.7763421258832,7.346027690557717,13.548026273554026,2.4007942108338636,2.365075877986699
0.00021894767628566206,65.88849072424463,7.376331882887607,13.626974416171377,2.408631274220067,2.3749758840729087
0.00022250887981283693,66.15166514042903,7.425080437924053,13.682297436794842,2.4141408114675778,2.397594665609677
0.00022612800663372772,66.26684523922403,7.469678715172334,13.742797583385798,2.421478210131882,2.4065809045120474
0.0002298059988758851,66.39501706539666,7.507387398186225,13.876171050273605,2.4278209179229626,2.416547487247674
0.00023354381399064793,66.51892065329949,7.533705506135114,13.937957355204723,2.43588511679037,2.429977143155762
0.00023734242500238661,66.61599947764853,7.562594731697078,14.043111978980184,2.4425534692018926,2.4405930985397988
0.00024120282076180069,66.74783134553176,7.595444934701184,14.136171849047182,2.44840441452146,2.4482854115306885
0.0002451260062033337,66.84946686538555,7.627279607021428,14.282572654043095,2.4525092688783845,2.4547368339197813
0.00024911300260677886,66.98199466585889,7.6479887048211115,14.408326356049,2.456520045508602,2.4629656483358584
0.00025316484786313555,67.10301762024265,7.676832813627202,14.693008283498363,2.4633810482114322,2.469270538357299
0.00025728259674479324,67.19345540843067,7.715058834917685,14.76064863052631,2.4763299928814644,2.476951971612711
0.0002614673211801092,67.29819903039275,7.760752792325767,14.823810026057444,2.4938698260727383,2.4880567079900793
0.0002657201105324504,67.42899211612134,7.801071033200997,14.940665357391953,2.501997058685703,2.495530432624034
0.00027004207188377727,67.56381668051402,7.8484041611561635,15.14722755043404,2.5095095433305534,2.5034528566268066
0.0002744343303228365,67.67222626381457,7.89537450715384,15.32432041936236,2.5233326306221566,2.509671705498742
0.000278898029238044,67.80070224180817,7.926570095798413,15.43292565782525,2.531504142944344,2.515144526501536
0.0002834343306151309,67.91397515094039,7.954250269376651,15.508361245269072,2.5421848414628068,2.5263429427938866
0.00028804441533962976,68.05361822318018,8.019138158592236,15.651750239428308,2.55837034405866,2.533502572299896
0.0002927294835042816,68.17895546780903,8.067576853002905,15.802619404660986,2.570132824317523,2.5415696947012703
0.00029749075472144406,68.30225342504954,8.101999508089046,15.946322156724074,2.60073241812636,2.5490129599659985
0.0003023294684405776,68.42851888337843,8.175042214370073,16.301679348894453,2.6099112712180825,2.555188223216913
0.0003072468842709003,68.54183242855902,8.247879044550668,16.362268113157814,2.6192645634562526,2.564710808678618
0.0003122442823092858,68.65027104855018,8.278131303495384,16.94687959118972,2.628697632161238,2.5742911248054483
0.00031732296347349763,68.76669243033393,8.32066118521544,17.122763647600088,2.6383870394103104,2.5822092966267483
0.0003224842498408442,68.90646353998218,8.353903366489192,17.25491315913726,2.6459285174333123,2.5920102101965936
0.0003277294849923382,69.03085412473132,8.392514203620658,17.512265728654814,2.6532394491847278,2.6021745811837653
0.0003330600343624589,69.15019178163448,8.43443884243529,17.594177143849084,2.662920925474087,2.6115267603293026
0.0003384772855945983,69.2756295018581,8.48609595449931,17.73513664052982,2.669935395476424,2.6198156234579093
0.00034398264890229247,69.38054584244006,8.573306027015203,17.88488389812404,2.677535913082838,2.630449110788266
0.0003495775574363275,69.48352843946921,8.615972616428818,17.979758528997323,2.693474506669284,2.637550220628434
0.0003552634676578139,69.5961698256085,8.97205313855937,18.135781149536573,2.6995713679316875,2.6451836542398195
0.0003610418597173337,69.73540863006156,9.016787180539373,18.247389287398608,2.707908887893368,2.655162516847148
0.00036691423784024937,69.91603864287283,9.065180889572627,18.368472642823328,2.7176253161787014,2.6625489217089062
0.00037288213071828336,70.05313032501749,9.117010632710015,19.08986307007636,2.7248152250899067,2.669513858602734
0.00037894709190746675,70.18409788416945,9.157922025105737,19.22235488349947,2.7376726789756956,2.677709865855926
0.00038511070023255687,70.31929470165069,9.197525183734864,19.320278365453515,2.745564194393355,2.6887863968856633
0.0003913745601980384,70.44571202749374,9.242077829959257,19.459042729843194,2.7525462142902346,2.6962662313716037
0.0003977403024058037,70.61479026288744,9.281760055141817,19.597738088179536,2.760061686358693,2.702564351102724
0.0004042095839796306,70.79946189870837,9.324426067966005,19.82138396081682,2.7707839342156286,2.708118656345186
0.0004107840889965647,70.97328468692123,9.409404356586126,19.909537268270732,2.7800745218473213,2.7185792842609997
0.0004174655289253135,71.27181526636392,9.489303172324455,20.22420063279541,2.784255141226388,2.727512677604486
0.0004242556430717777,71.48179030457389,9.538825477980595,20.314974772219294,2.788438547743687,2.7339977999581127
0.00043115619903182285,71.75912092776707,9.589684031343204,20.414705271655986,2.795171358768078,2.7427343399371065
0.000438168993151419,72.16294294638436,9.655252176256317,20.575165839171206,2.8073899642970184,2.751416989914086
0.0004452958509942655,72.37924311349089,9.679980850746103,20.750772342349627,2.8114909137938566,2.7643481082748167
0.0004525386278170167,72.62667075583883,9.727286174555799,20.888525750913317,2.817080478973836,2.7746650451829256
0.00045989920905224383,72.86052183232597,9.768070274247524,21.59403093990858,2.8269350007130485,2.784029278348306
0.00046737951079924635,73.10891774423193,9.826655114091702,21.7494292949275,2.8345335603612014,2.792203973198278
0.00047498148032285,73.26727460150815,9.900078017245624,21.874787854090755,2.839858135576543,2.805390906248679
0.0004827070965603183,73.4276264836081,9.959905856393485,22.000842751185555,2.845066856883806,2.82309710323708
0.0004905583706365045,73.57621970131426,10.002269129485244,22.12065385889087,2.848862837916536,2.8350490387691596
0.0004985373463873893,73.75270136254785,10.041081681741849,22.269875451112952,2.8562868838847546,2.8467281220046865
0.0005066461008921268,73.91971999297529,10.11685792430998,22.44107305770293,2.861787543431409,2.855540531934551
0.0005148867450137492,74.103322580846,10.18468712099218,22.54196769384226,2.867950480423888,2.8796501134769583
0.0005232614239486662,74.25097599529492,10.214121582642317,23.13301531097782,2.871769723521135,2.8967362025509287
0.0005317723177850972,74.44083791280922,10.260343660795332,23.277616540868447,2.875974461084055,2.906411628650218
0.0005404216420705915,74.58102635697693,10.350233642995434,23.39646244886847,2.8816307254186144,2.92011814131574
0.0005492116483887789,74.74661490215136,10.404943456786526,23.67157448338242,2.893649159368157,2.93040371191077
0.0005581446249454961,74.98918734861454,10.48685495830868,23.80120973083801,2.907156021738438,2.9648914443033325
0.0005672228971644543,75.15209864054651,10.543638532837194,23.989447229810583,2.9157150387689734,2.977805583606672
0.000576448828292588,75.29994069041756,10.61316092324372,24.250332369283097,2.921472629063431,2.990659486446261
0.0005858248200152536,75.43783537353053,11.33391792911945,24.50154389718323,2.936106369498099,3.0003641244176493
0.000595353313081437,75.58900458421961,11.391307848215675,24.622064383799323,2.9409576893346827,3.0381964075081958
0.0006050367879391218,75.73435062987414,11.446436571493857,24.734996513630428,2.947949741327557,3.0571471774450534
0.0006148777653810023,75.87925999340655,11.601856815976463,24.920966177000548,2.9662061036011322,3.077057140419859
0.0006248788072006895,76.00902441028182,11.65600493646997,25.08663013350876,2.974932561769406,3.0873220379746336
0.0006350425168595962,76.15239261838053,11.709636818165519,25.263770669051052,2.9911698236182063,3.099271327220539
0.0006453715401646702,76.30694645027876,11.762351334223588,25.790673805066707,2.9991338812844224,3.1130359172245794
0.0006558685659571429,76.45243817430348,12.150979616160777,25.95260233785383,3.0058216625409524,3.126871792534175
0.0006665363268124914,76.60102187877469,12.535950678899109,26.18856730785205,3.0131252822913033,3.138114753979495
0.0006773775997517752,76.74478588062561,12.614176345293194,26.344886317439308,3.029269165897617,3.152749793365069
0.0006883952069645496,76.88155676835339,12.667771930840331,26.584204596523673,3.042955742718599,3.1668750338603004
0.0006995920165435374,77.05128082916596,12.744078637751576,26.783863732881333,3.0540578022243157,3.1783817719049132
0.0007109709432312431,77.27929588828017,12.85901544476173,26.963887347812506,3.061049529721476,3.1892869210271666
0.0007225349491787215,77.41441093599546,12.98614569409722,27.196949477447102,3.0727735638740006,3.202571128061718
0.0007342870447166766,77.56040618958998,13.059107847650209,27.97973398609435,3.080456671345128,3.2153841593543726
0.0007462302891391107,77.75665966161208,13.256538874395517,28.15626556660975,3.0898736771775237,3.2292968043948513
0.0007583677914997191,77.98602518016284,13.315538348991192,28.410914540934986,3.0973617773395254,3.2668506698429374
0.0007707027114212295,78.17358927708098,13.442174517052232,28.657156082492556,3.1080576615482336,3.295193075657265
0.0007832382599179197,78.30983274153303,13.506467796723657,28.896508950548572,3.1324155253165835,3.311355975788587
0.0007959777002314986,78.45826687259493,13.577530520243862,29.398723631528686,3.143921674112143,3.3315835503391154
0.0008089243486805938,78.60147238823615,13.651102697760534,29.67689641289969,3.152524371135878,3.344519290133492
0.0008220815755240541,78.7485318570112,13.76202699211386,29.90963623437212,3.160519831855987,3.362870836802052
0.0008354528058382863,78.89674318550347,13.90354375845417,30.139228291933748,3.172098902703353,3.379091072495437
0.0008490415204088747,79.0537124540106,13.990369640577446,30.510918969355156,3.180017998805544,3.3931730260195065
0.0008628512566366895,79.29431619748992,14.157471331203809,30.773635034304473,3.1888166970933365,3.404459555472818
0.0008768856094587427,79.48288285581182,14.239470141409358,31.31322849664725,3.1963243012375657,3.418564027302693
0.0008911482322840202,79.77189801788494,14.30987643832564,31.63308638211475,3.2028434877339533,3.4310471076027413
0.0009056428379445294,80.07432429625669,14.467828380932383,31.826190522533224,3.210717517813563,3.4416819519845796
0.0009203731996618221,80.37079851678439,14.548057300403919,32.11516591921157,3.2230630306340595,3.456288335594808
0.0009353431520292386,80.59366710256413,14.690202464167685,32.307860698094856,3.2340732390508977,3.467780829053428
0.0009505565920101192,80.78675475405154,14.768727991937611,33.20797805826915,3.2596484691935843,3.48589408059667
0.0009660174799522646,80.95063962603884,14.897031495009506,33.471942418328354,3.275447999917107,3.5057656353071995
0.0009817298406188842,81.08371012679551,14.999150031295512,33.612271371535414,3.295665518998185,3.521112735498777
0.0009976977642363201,81.22919912981668,15.149685800293431,33.87769264534878,3.30360628198621,3.5314530922014753
0.0010139254075588154,81.41264149398299,15.413364413024674,34.08104025854748,3.3237684333791164,3.546856375700077
0.0010304169949505876,81.64691874622936,15.64256522420079,34.316058546238246,3.3334608011509124,3.559096722384245
0.0010471768194855202,81.78118364763192,15.831327758523187,34.524460745362354,3.343860187884801,3.5809818150003774
0.0010642092440647246,81.95579882134281,15.939311231737873,34.68895640782568,3.3574716712303223,3.595262447124168
0.0010815187025522881,82.10089200483462,16.050479832899185,35.06089563513575,3.3711535103628667,3.6126598390835665
0.0010991097009294972,82.2493159821505,16.160289645992513,35.31673280397949,3.3820410837346073,3.627792756545965
0.0011169868184678225,82.38971381370361,16.29808566010192,35.54868088941743,3.3944528090773187,3.6525701359503375
0.001135154708920999,82.50585822947951,16.396106854420907,35.76872041865811,3.411332138469467,3.6670509759647834
0.0011536181017364785,82.69433470762831,16.51282692187389,36.0076611107203,3.424542713078788,3.681911398983711
0.0011723818032865986,82.84633270695592,16.663945956742158,36.22644320417419,3.434734132903745,3.696949870219102
0.001191450698119776,83.14193013920111,16.810500589806562,36.45219839246661,3.447278710701567,3.7172901381413403
0.0012108297502320393,83.65956967872627,16.97567386637144,36.70794730213461,3.4612737296004656,3.758055192258234
0.0012305240043592616,84.03125615251595,17.09025436895566,36.95661062764637,3.4873453916189656,3.7819537634141187
0.0012505385872903913,84.17207728643264,17.248279796347738,37.24131177024027,3.501911339912637,3.801191362047119
0.0012708787092020582,84.27379726705654,17.544566166545025,37.525458766290136,3.514622058593342,3.8175084263179633
0.001291549665014884,84.46316536895178,17.771098463239134,37.78758894239235,3.5522520815344563,3.84078753791163
0.0013125568357718427,84.59093394386065,17.9209216003465,38.00738549479556,3.5689152713175707,3.8712883485731258
0.0013339056900390587,84.7989817049713,18.243267112018373,38.250675952985574,3.5792974133192557,3.8884268778849194
0.001355601785329369,85.05372254099413,18.40355128755846,38.469110493710254,3.6010548716641173,3.9058118942351334
0.0013776507695490536,85.18743033672891,18.519910682189494,38.67354824213588,3.6259460294637447,3.921481372835611
0.0014000583824680976,85.2988570903721,18.63677111999895,38.923575782796554,3.6406224213220666,3.9427229831916657
0.001422830457214352,85.64901595147167,18.766949909583683,39.193727711792626,3.657371933706735,3.9601084019749115
0.0014459729217920197,85.77265087879613,18.903617876062558,39.37691543933052,3.671463480998355,4.003635394656419
0.0014694918006248172,85.86781894855558,19.36043987059076,40.03719552139641,3.6864452805238948,4.047289148636104
0.0014933932161242517,85.99399822494303,19.538761991369153,40.242273048405124,3.699634581541267,4.068121003423835
0.0015176833902834053,86.15658072741492,19.8655504925623,40.44180821180747,3.7115458695982273,4.087901118889322
0.0015423686462966275,86.2768221825456,20.066158241229587,40.803036864916116,3.7229915784354084,4.118352453330213
0.001567455410205595,86.42289810625881,20.260095517392124,41.004964805915726,3.7385090696550667,4.154220637768262
0.001592950212572123,86.54721399315994,21.139568059247647,41.29278269805385,3.7656750244729107,4.1701188301688195
0.0016188596901781976,86.7032032630136,21.345997670910997,41.55335565749676,3.7775700414648328,4.1910671661773495
0.0016451905877536625,86.81207841872123,21.46789380339498,41.85857239753864,3.7949875239289783,4.238997007094585
0.00167194975973199,86.912728313396,21.607879344412144,42.164240809660086,3.8127120066207603,4.2634364259032935
0.001699144172034626,87.01310164642118,22.37135185424873,42.4089909637622,3.8366054706571298,4.281233268187472
0.001726780903884356,87.15638905956602,22.526984696969222,42.674039415604184,3.852828541659263,4.298192159364275
0.0017548671496481502,87.32163478337434,22.68166985332414,42.88994067349122,3.8969072634310837,4.318754340240929
0.001783410220710008,87.59846890692415,22.840465784075732,43.197222682003805,3.914281860288446,4.338174115450764
0.0018124175473742377,87.8058785720703,22.969171594048486,43.9025166455416,3.9273682908494894,4.355664647877532
0.0018418966807997109,88.12979186905397,23.09457659000676,44.14994632916777,3.9437765978026893,4.379959339177359
0.0018718552949655793,88.35473642932942,23.305818946071035,44.35410248962112,3.9623964407357612,4.402920435294836
0.0019023011886689439,88.54652003477806,23.491195770349062,44.59306524705299,3.9774977617347966,4.426298772414474
0.0019332422875550453,88.62655368526038,23.688367726671643,44.86410128861708,3.989184579739597,4.4525254039302125
0.0019646866461804466,88.72230953372737,23.87773518519416,45.17432038490065,4.005037179591187,4.479617576898737
0.0019966424501097935,88.8398131994055,24.026149307207998,45.40757779352532,4.02345982164854,4.5083817116314115
0.002029118018046678,88.9715481185225,24.184223583284606,45.65618364489639,4.040701733642548,4.532082425081237
0.0020621218039991425,89.08851441550526,24.3667500098204,45.91245232720882,4.058754271882324,4.5586421489156725
0.002095662399480433,89.21867544671484,25.033906604086592,46.18888471106919,4.088330456128475,4.583221870740414
0.002129748535745521,89.36792365830212,25.19535775643299,46.41856417574533,4.121379124228775,4.610400529286021
0.00216438908606402,89.46374668003516,25.40772617815788,46.68617479835487,4.160070848611663,4.635907513485021
0.0021995930680300748,89.53967892324177,25.566729868829956,46.999199501393385,4.227817699401117,4.708535372401074
0.002235369645909794,89.63224149658548,25.745035035927593,47.22673392469115,4.2463627826104045,4.737151487493312
0.0022717281330269052,89.7283218481347,25.98844898102935,47.48236358306011,4.266305195953703,4.762958967011416
0.0023086779941871695,89.8186484468143,26.25863372961447,47.71258732318117,4.3195161891440055,4.79480049582126
0.0023462288481422623,89.92445665786406,26.522390094587795,47.96786423468079,4.340071849309957,4.844309937156361
0.0023843904700937206,90.01883537457167,26.744842571746872,48.28616530476189,4.3578154695223965,4.864680599047528
0.0024231727942375983,90.14277353666665,26.99306585321855,48.5640067992066,4.376722865180846,4.890425300689651
0.002462585916350547,90.39493661252587,27.267313760434327,48.81276000412588,4.394510585718772,4.9242534578283585
0.002502640096417919,90.49338617763452,27.554319915396256,49.1577951555734,4.4181335493254945,4.951793466476227
0.002543345761304648,90.787984938927,27.859575714262633,49.47993820519967,4.431463597665453,5.00876717839458
0.002584713507469564,91.09310169245552,28.21579185615884,49.85660303575293,4.4480815279762105,5.0361492493694975
0.0026267541037238358,91.1855737078282,28.401900427069986,50.154963505145226,4.464184221998607,5.0729606022703315
0.0026694784940343207,91.27870220452823,29.223852585599253,50.48218730364428,4.482793755360914,5.095997715437011
0.0027128978003724672,91.4227544480865,30.000689604220888,50.80987281867577,4.502346578216141,5.1251530393734575
0.0027570233256095826,91.5187572506742,30.2487144123226,51.234603992611895,4.523088819657868,5.153840517262934
0.002801866556459195,91.59832241265937,30.39030373195213,51.51888720803235,4.541826668211163,5.2152840151324895
0.0028474391664672447,91.70695353005985,30.68933212678036,51.90207160332769,4.562030863825482,5.249321151464856
0.0028937530190509503,91.77793874152131,30.992701080427416,52.24252794078704,4.5847625271855925,5.283033292762853
0.002940820170587064,91.86795630024457,31.25860838846046,52.568171788282406,4.607888849803101,5.317412413731224
0.0029886528735503827,91.94542572562625,31.780196292833306,52.804893193173186,4.629060136524614,5.351819106923705
0.0030372635797033115,92.07572075345867,32.00750715891999,53.091363374421356,4.654680323802047,5.389284215748735
0.0030866649433372744,92.14500031969719,32.33124787795112,53.39727268349419,4.68116212643725,5.419104908242319
0.0031368698245668766,92.21701500961949,32.878947223741434,53.698911880998814,4.703038320789975,5.509115143131794
0.003187891292677646,92.35873582668371,33.07751562943176,53.98703135148286,4.728399398899577,5.543108389788742
0.0032397426295281955,92.44377899297413,33.28219473807035,54.253452598191004,4.749677134391553,5.581330093901452
0.003292437333007769,92.55845012612527,34.138233099392245,54.512962185065554,4.774402646166034,5.631140799795787
0.0033459891205499747,92.62534239696389,34.423797723695564,54.77766441013784,4.796016019303941,5.6694231584471595
0.0034004119327037063,92.96681995449661,34.59230644151673,55.266703679069906,4.820551518125531,5.697616721668752
0.0034557199367621395,93.4512621980826,34.803776788621214,55.540717852756366,4.849407538679717,5.7339449447794815
0.003511927530450728,93.60157268003918,35.16630000387589,55.83171254215677,4.89548296431014,5.771064530890615
0.0035690493456752297,93.75356526741461,35.464308287343805,56.09045517486145,4.920953036609,5.80216715555595
0.0036271002523306484,93.81699973000474,35.84066693354356,56.344145638537746,4.974088468834372,5.860806528743116
0.003686095362172158,93.8941375848798,36.13830917976252,56.72659019624334,5.000879839226293,5.893772269588494
0.003746050032748993,93.95936606125098,36.43083648616658,57.012366209177465,5.026742149301388,5.931228847619892
0.003806979871402284,94.00363298621699,37.04376731893997,57.340322018388946,5.050661452028066,5.974623819821184
0.0038689007393279753,94.05592813763273,37.3926975859058,57.54127183656297,5.079276894122184,6.019981470714907
0.003931828755705771,94.11705680046333,37.71612970606328,57.932998615073394,5.1122484164134105,6.051491780005722
0.003995780301895269,94.1787130407139,38.13333145998971,58.264737275920744,5.136912008317781,6.091368038293238
0.004060772025700365,94.2508070411691,38.33818516234671,58.504381854173495,5.161586866449494,6.1338360789706
0.004126820845702952,94.31637847482405,38.81346895402312,58.78035812733687,5.190547714724779,6.207356240520977
0.004193943955667186,94.38244605848219,39.214918205473474,58.97104766216217,5.218914931089959,6.251691441454289
0.0042621588290153245,94.4341533259776,39.56650275537946,59.250458267441914,5.242536060752649,6.292587887111386
0.004331483223376399,94.49320468255266,39.798992295537175,59.52986601051144,5.26789392191208,6.348201746953081
0.004401935185208874,94.55530199816982,40.019260414919756,59.78984087692693,5.2873090189468686,6.390110473630988
0.004473533054498463,94.61148997025731,40.39609779930195,60.075188449042,5.311603163686036,6.427320268518658
0.0045462954695324,94.65861560157104,40.71896439006896,60.38943642150953,5.33562028011775,6.468793074806938
0.004620241371751313,94.71321067904705,41.05461179110777,60.66847500050151,5.36241561139972,6.5174351170679445
0.004695390010680058,94.77346030552808,41.36069623623207,61.15383028364562,5.388367120016894,6.60724233312597
0.004771760948938746,94.8232764253443,41.632499151742444,61.40708467902697,5.415414917786094,6.650439973500685
0.004849374067335233,94.87733267583748,41.946562032696164,61.66652843265934,5.449278656572461,6.707128756143927
0.004928249570040513,94.94835051352791,42.33087216656811,61.85970111038558,5.47390104829462,6.758645065890231
0.005008407989848212,95.00793106558324,42.62791193084462,62.088772861306026,5.501066561444424,6.856292441231444
0.00508987019351968,95.04696711254259,42.843826903390536,62.38116322585438,5.525596289025284,6.921971027512432
0.0051726573872160194,95.09154120384069,43.18099532318214,62.65534108852924,5.556332266697331,6.993662691532592
0.005256791122018424,95.1518642031858,43.45171916658233,62.86697435187551,5.5876322400024465,7.038569643327147
0.005342293299538352,95.19723477398922,43.83399469057139,63.110065385774995,5.621074546874196,7.121333090638624
0.005429186177618943,95.25135565295416,44.17726796593173,63.46943826861516,5.646832546416904,7.21209185494871
0.005517492376129123,95.3058651462268,44.59923405267536,63.707101436664495,5.679260018226978,7.25951268602074
0.005607234882852033,95.34669205270549,44.909887058966305,63.94228230353314,5.744989968229993,7.334258634846055
0.005698437059469142,95.3942212764225,45.268720983928795,64.14348567619415,5.797648788902563,7.398012301148319
0.005791122647641758,95.43525716245763,45.58254983865589,64.40815556617281,5.843500799038343,7.472185188362542
0.00588531577519145,95.46743491425768,45.915194398323436,64.70984841785368,5.87993696176749,7.558295786228522
0.005981040962380938,95.5099572705001,46.156669335906514,64.90711156459417,5.955409112757902,7.63920002744429
0.00607832312829723,95.54372033300724,46.39938122638108,65.16332485914442,5.992459607261191,7.711719839750161
0.006177187597338494,95.58633229801977,46.75929162848595,65.4951397755667,6.033310902844459,7.767243504189604
0.0062776601058065,95.62296796136381,47.06147573461366,65.70771381582341,6.067001351822842,7.827782574222336
0.006379766808606282,95.67007728119714,47.505443352036465,65.98009398850898,6.095071730928538,7.942725778712432
0.006483534286054721,95.69853732681584,47.84188759898487,66.19170276156854,6.155590119813661,7.990092144609273
0.00658898955079995,95.73708722333325,48.366228747501935,66.42586992211565,6.188511932225968,8.041239064926886
0.006696160054853222,95.79237277403472,48.91771346431183,66.69730697172645,6.233891521797185,8.097261898688505
0.006805073696735207,95.81692195101309,49.302531200492986,66.97625343186085,6.280746830775165,8.174057604380739
0.006915758828738525,95.86892640587898,49.58191861247238,67.23915701560169,6.31335798368221,8.234723743401123
0.0070282442643083455,95.91717552830849,49.909554739871744,67.44332602879226,6.357055311204405,8.288862695279645
0.007142559285543126,95.94540330603616,50.1913209450043,67.64091408928229,6.403845909537571,8.343219886842574
0.007258733650817253,95.97541788164325,50.5476870456106,67.88890728643469,6.443028227293219,8.389963726744371
0.007376797602527731,96.01941203810799,50.819685863526196,68.20478727305105,6.4873683631642525,8.437037969703473
0.007496781874966877,96.05259204523885,51.05419942023245,68.47703817254369,6.555332287085274,8.557759553107733
0.007618717702322991,96.10030861985642,51.77983641033259,68.73670074219471,6.601068071713177,8.603050598414878
0.007742636826811269,96.14268643348318,52.13979158744283,68.98792658088333,6.643792121124188,8.66800574765457
0.007868571506936851,96.24563798092254,52.4820968217811,69.18701361792928,6.743140883675609,8.76412068014556
0.007996554525892346,96.29714528851072,52.79880933135677,69.37107502775955,6.7933542357760315,8.826467069471537
0.008126619200091946,96.40759791500562,53.134632748231525,69.55591227272068,6.833374445969552,8.884391627888482
0.008258799387844264,96.93044705362068,53.444193661498296,69.82070680527718,6.8724421137896305,8.94771414309344
0.008393129498166365,97.06775338779973,53.845382314402926,70.04254897330343,6.9072220345253825,9.00676984611342
0.008529644499741026,97.18667649201456,54.16905035776411,70.3090761472516,6.953244333998124,9.092995447628123
0.008668379930019773,97.3203167326456,54.460928380664804,70.58854310625773,6.996089873380401,9.145830340939971
0.00880937190447399,97.42257455276975,54.70572854482565,70.80261434090741,7.048832082716793,9.199044146277584
0.008952657125996391,97.86307369788723,54.988826131632294,71.06967632010804,7.095864286824902,9.265181542994343
0.009098272894455557,98.02754300118453,55.32590574192705,71.26546873908376,7.178372387024092,9.327018981421597
0.009246257116405743,98.11758917512545,55.75659813358639,71.44439830787046,7.235824598330835,9.383504321116037
0.009396648314954691,98.19334051625061,56.142705567450356,71.6822233028482,7.293705106447547,9.443115730812123
0.009549485639791966,98.25770068921025,56.536718602148504,71.91275033151645,7.340709136974647,9.502132725743744
0.009704808877380306,98.29903649628106,56.99652816706479,72.15061448600459,7.400539036997186,9.566780653703402
0.009862658461312821,98.37237661719834,57.39436172092774,72.3848161733171,7.479549853806064,9.629522558193853
0.010023075482838643,98.41222649459334,57.73771169650201,72.57683633618282,7.526204467631449,9.69335107744755
0.010186101701559752,98.44098522191547,58.52633255003553,72.76663256661008,7.585008414596544,9.761864669825437
0.010351779556301762,98.48494782930558,58.83997933575027,72.9796682885653,7.635362081338451,9.827103596873892
0.01052015217616159,98.5090024215419,59.22011211736781,73.19560120925404,7.6893100113055075,9.888471823626263
0.010691263391734773,98.542334954444,59.559036427187614,73.42743617591513,7.739542186269964,9.956139812678602
0.010865157746525373,98.5691002690051,59.91489589204392,73.64252620258291,7.787233075900969,10.026201280196805
0.011041880508541602,98.59082831586842,60.28063308485439,73.8809647974436,7.838826125221036,10.10535163468914
0.011221477682079803,98.6260864049002,60.61228754466899,74.04176152830878,7.885461817287966,10.17624740481927
0.011403996019700331,98.67241341876124,60.92031280278486,74.266926291003,7.948960829587771,10.252154204867024
0.011589483034398117,98.70246210277683,61.27304096686125,74.54131929193466,7.995387611693855,10.324709916442524
0.011777987011971181,98.72777793743971,61.61008270891309,74.79016844293348,8.04567329652431,10.422104852004171
0.011969557023590429,98.74552649744018,61.93180564684949,75.00576553479532,8.098397392484104,10.497911390418547
0.01216424293857368,98.75813257435091,62.32810055728624,75.2819112616108,8.152048378267901,10.561302511795633
0.01236209543736769,98.78844942684434,62.683834324771674,75.45262434738622,8.203371106730133,10.660895029078747
0.012563166024741215,98.80838802602483,62.994867566889695,75.60206670894003,8.252142679444084,10.738927568020669
0.012767507043192645,98.82884824728069,63.280239886397695,75.79919494202312,8.31085258687573,10.833153299722484
0.012975171686575868,98.85293668353849,63.59118109291436,75.92874901322138,8.368177415897616,10.918590929235291
0.013186214013947485,98.87658923231635,63.99160011885698,76.1030402993011,8.448712918751351,10.994930947468971
0.013400688963639508,98.89913977567399,64.29951367941224,76.26697757919223,8.525295065145182,11.075724731775393
0.013618652367560827,98.91433131855932,64.66178597096403,76.45085143996693,8.625802430162844,11.154425915336986
0.013840160965731301,98.92559449208457,65.00795884368829,76.60141801787941,8.681567244020004,11.247254271246202
0.014065272421052363,98.94761222886397,65.23914872485258,76.76621166275376,8.740170940103681,11.329511660400659
0.01429404533431761,98.96433521007884,65.9599462189076,76.89126172718,8.820956520270096,11.414720245894632
0.014526539259467812,98.9860676412301,66.22415504982874,77.09231775548595,8.887720220942121,11.511471343233225
0.01476281471909391,98.99992659506555,66.54945440043089,77.24541287569197,8.961217929076627,11.601226213432682
0.015002933220192168,99.01987596063822,66.84664560796581,77.37095922479146,9.02851480077663,11.691962793109404
0.015246957270175731,99.04986166897622,67.18902402092657,77.48592249741057,9.121298710198039,11.815917420321327
0.015494950393146316,99.06484790532659,67.5438990963401,77.61734871271938,9.206891878496572,11.906651217855524
0.015746977146430866,99.07885422206786,67.85930925549492,77.74405535359695,9.28426844673022,11.994703652100805
0.016003103137387016,99.09378663952727,68.18159872863336,77.89051731854097,9.413631973658923,12.102340265827882
0.016263395040481906,99.10960432654096,68.46260098850483,78.03945404556032,9.48629489309436,12.204702958047855
0.016527920614648937,99.1216923200409,68.8593181352546,78.23556445087895,9.562533468924787,12.300688656786331
0.01679674872092653,99.14105848206731,69.12704473567928,78.41436733153814,9.674800866914007,12.392314393581211
0.01706994934038408,99.15330876398917,69.51101068765584,78.51945299390911,9.759395561583748,12.485527529457373
0.017347593592339325,99.1725279965787,69.84346717799845,78.72371938496775,9.837195349947624,12.600146455950135
0.01762975375287204,99.18306740574947,70.20112847464715,78.92822443812464,9.929220265861087,12.71464248065135
0.017916503273638994,99.19772061126928,70.4493681785431,79.08282768212581,10.015981060664055,12.810762531837984
0.018207916800994626,99.23978471566956,70.74005477279388,79.23874525272512,10.10028459405932,12.920855843340043
0.018504070195423022,99.25035103554346,70.96430196675739,79.38677748020912,10.176378077534336,13.038933036640785
0.018805040551285835,99.25964419665051,71.23393683966516,79.50147966625913,10.267956505253254,13.162824388855348
0.01911090621689136,99.27651692458112,71.46293562369164,79.72688841772137,10.396505175328906,13.26570745551906
0.019421746814890246,99.28323312282475,71.72723308871136,79.86413077398322,10.475628088127895,13.408965141160683
0.019737643263002553,99.29785530996395,71.92143554800303,80.00316633314199,10.559184225357113,13.531863846838217
0.02005867779508234,99.31830523871045,72.18625305334429,80.15974753717275,10.670717185955466,13.636388363797417
0.020384933982524642,99.32941146796635,72.36112948891358,80.27996387943388,10.751511646089222,13.746061413370656
0.020716496756020667,99.343093925128,72.57017800657486,80.4382949813614,10.83679707217605,13.861055849509217
0.021053452427667037,99.35583828516081,72.84628659393006,80.54433057643713,10.918600343614065,13.996125152618628
0.021395888713434216,99.3690856024677,73.11502444151799,80.68414852207391,11.000167548875252,14.136610111299515
0.0217438947560008,99.37905650628736,73.38430339767817,80.8464207067993,11.076872235288429,14.259103527049971
0.022097561147959032,99.39010333212391,73.60877298859378,81.01100803555333,11.173406261665424,14.386757644469565
0.022456979955397718,99.40468573851422,73.87272668022482,81.20726033569844,11.267511490776341,14.497125863935011
0.02282224474186896,99.42491952293155,74.12036814065253,81.36348583397968,11.372892205101722,14.60129089628873
0.023193450592744275,99.44056894125329,74.35202921355597,81.55324617222668,11.44822264219549,14.723100510185304
0.023570694139967277,99.45566310548793,74.56294413720993,81.7910690234622,11.529611536233835,14.840684656795066
0.023954073587208795,99.47735755885107,74.78516286217473,81.93689911435061,11.622270304948326,14.953894815393271
0.024343688735431128,99.48778206142772,75.00559826973848,82.08636237774692,11.727584996286268,15.102156499865838
0.024739641008868118,99.49550641516775,75.23428993701977,82.21035092599409,11.805245480190578,15.229669026145007
0.025142033481427965,99.5115839811869,75.44507002533322,82.35466207483266,11.909685575429327,15.34555087917653
0.02555097090352507,99.52582853767385,75.64607672740416,82.5574077784788,12.00497962198053,15.480078780145575
0.025966559729348724,99.53887020408374,75.91733407696559,82.66637850556563,12.099243217631496,15.603059804505957
0.02638890814457513,99.5507230737191,76.15396597844202,82.83486515140808,12.19092801667668,15.75903841502805
0.026818126094530128,99.55982798029726,76.45873183399272,82.97013024268308,12.308101750620326,15.879480804847544
0.027254325312810277,99.56788157820169,76.67210093783834,83.21736562101871,12.39129808667917,16.025748194428214
0.02769761935036891,99.57094012972883,76.94226281311727,83.51415770327698,12.479665185912271,16.15852781208739
0.028148123605075813,99.5797285877647,77.29294648044984,83.77378076083181,12.580008355475123,16.286461393555726
0.02860595535175745,99.5847715440428,77.51954429002262,84.08566433454327,12.696008113554008,16.405268463609943
0.029071233772725753,99.59824329294005,77.76183025680577,84.26503409183864,12.808899605197643,16.52957223536319
0.0295440799888038,99.60332806319448,78.01257547131816,84.6061775413749,12.901574723596287,16.654716099116644
0.030024617090855493,99.61413926486863,78.23365539138409,84.8538203873797,13.012050355115926,16.783823814412063
0.030512970171828708,99.61954098457683,78.47566593151515,85.08983655158463,13.142830200589104,16.937267492744127
0.031009266359319297,99.631841288423,78.72999787255868,85.21821630843267,13.252244057906243,17.070907954517274
0.03151363484866476,99.6405442800501,78.96842445145936,85.42448939807281,13.339895491245207,17.202046518772722
0.0320262069365765,99.65131351035313,79.17506007610993,85.55590695183665,13.446585158292647,17.348958689974
0.03254711605531848,99.65620627540542,79.43401883627926,85.79181532760173,13.555392741029632,17.50268033610944
0.03307649780744242,99.65887273745687,79.66508138688549,85.91927651155018,13.652532836522408,17.648679877588968
0.03361449000108768,99.66654517295402,79.87772587852645,86.04924341088599,13.756598970750902,17.8066063676526
0.03416123268585525,99.67458933970937,80.13569530307048,86.14867991626745,13.924742192885944,17.957432278265113
0.034716868189265594,99.67923772822553,80.31954710695155,86.30041426701871,14.033715066157875,18.12487006618237
0.03528154115380883,99.69253669802269,80.68587780858026,86.4464085168375,14.138302388403549,18.29270714333989
0.03585539857459817,99.69891506675566,80.89346823065115,86.55443658822328,14.243243503619858,18.438914505030677
0.03643858983763548,99.70376539504569,81.1107180909916,86.71743062514106,14.34750601434046,18.614527781117623
0.037031266758699236,99.70960362667466,81.33484928101817,86.87364077752511,14.465879555190595,18.758908914908165
0.03763358362286533,99.71596275491773,81.5249965290947,87.05519319672334,14.581781374861881,18.946423177308787
0.03824569722466999,99.71944737806257,81.82014442603582,87.23350974842913,14.72654166194847,19.108420853172184
0.038867766908926675,99.72666064177386,82.03475390400622,87.36186307428724,14.857866447528442,19.280509314849073
0.03949995461220647,99.73500348149562,82.18667063552253,87.44124959572056,14.991519318283478,19.437699745634802
0.04014242490499318,99.74097799136355,82.43807256972941,87.55784659051172,15.114010895764864,19.61728001206324
0.04079534503452449,99.74322111642114,82.61375113654654,87.65503689585479,15.253750443469663,19.771632833861315
0.04145888496832911,99.74963533025941,82.88369519155663,87.80111147043706,15.416819266238974,19.936662733665464
0.04213321743847289,99.75791757918077,83.04970465651336,87.9369309852291,15.543833372961627,20.10821038318386
0.042818517986524154,99.76404039244083,83.2103851945552,88.03654797413799,15.707865799369056,20.26752913445719
0.04351496500925046,99.76964766595711,83.43148063755552,88.19811382270653,15.829026560172188,20.43528833463615
0.04422273980505897,99.77747560560069,83.6441080553504,88.32170851958867,15.979813450120995,20.6002278976771
0.04494202662119142,99.79219642844747,83.83565356514052,88.4229936518491,16.109556355369484,20.761056911757525
0.04567301270168747,99.79910063784251,84.04258018025065,88.68185512896937,16.2599304163477,20.964530684390397
0.04641588833612782,99.80157748892083,84.18867517267344,88.78533936435686,16.396860650468582,21.12884974420777
0.047170846909170124,99.8077307221755,84.33480188914544,89.01561573848717,16.544886240998572,21.31818635421223
0.047938084950891066,99.81334415766437,84.5447412936938,89.32223830295904,16.67256025687761,21.478495504146778
0.04871780218794631,99.81872930043077,84.70117505101345,89.61786865794444,16.83574218356193,21.664749062507266
0.04951020159556351,99.82076581755697,84.90630784215303,89.76767583401892,16.979097509839278,21.85562549655978
0.050315489450380564,99.8230548417815,85.22872279658164,89.92108615437171,17.103329099020215,22.01755060858412
0.051133875384143206,99.82616830805334,85.42977784103284,90.01153269500917,17.251061558966263,22.181663934845933
0.051965572438276576,99.8344990392889,85.59804986095808,90.13642388496605,17.48406905174103,22.34512724937344
0.05281079711934331,99.83759683520783,85.89965411203389,90.20285315750064,17.626142748328242,22.51976203585531
0.05366976945540476,99.84019623750812,86.10351056498166,90.2711650197133,17.793155021589232,22.6988187409581
0.054542713053298365,99.84553949061937,86.26868175068566,90.39494426966512,17.935058564096522,22.866573303243964
0.05542985515684663,99.84967332484338,86.4867903165606,90.46874489632421,18.090137061107026,23.04877435235022
0.056331426706013515,99.8535791123697,86.65979448623705,90.54142571805136,18.25224907282067,23.209770535851963
0.05724766239702178,99.85678957635562,86.78568525562766,90.68181050308269,18.405128132652816,23.377497396706385
0.05817880074344935,99.8608738538533,86.92124502301354,90.81329635384101,18.544861330404355,23.55104022312883
0.05912508413831881,99.8661710923827,87.09832611138131,90.94275735800036,18.677092269124017,23.727645576097753
0.06008675891719681,99.87149722661829,87.20836948440893,91.02246389553001,18.827025546799838,23.912807674743267
0.06106407542232036,99.87641549803672,87.33780883124427,91.09369553876884,18.988215638120355,24.077954039772926
0.062057288067765004,99.88119849901318,87.4664055210518,91.18860284907382,19.12943584624804,24.260952601626524
0.06306665540567406,99.88374325749302,87.62905581766475,91.33925122614579,19.307938515015817,24.45282524138545
0.06409244019356457,99.88491274459933,87.75351083039958,91.45686941858057,19.5284419034899,24.64133129804431
0.06513490946272796,99.88870129528553,87.84533981217902,91.5542126979178,19.716017619652057,24.800582812314136
0.06619433458774387,99.89097758656972,87.99249480082862,91.62575456811602,19.88395114554213,24.978269211053597
0.06727099135712336,99.89205536563524,88.14848621419601,91.71941612671466,20.0349470809489,25.133917143054198
0.06836516004510239,99.8944803353218,88.29378166841441,91.80982403895065,20.18042607138334,25.320910237657948
0.0694771254846024,99.8991712518664,88.39784068543733,91.85910618166666,20.360006971566882,25.532734787934974
0.07060717714137765,99.90452714357637,88.54448969561382,91.93876081727163,20.532781885860132,25.72802289550428
0.07175560918936921,99.9058473679953,88.79618178481333,91.98447776739458,20.717190739245464,25.91205159054316
0.07292272058728312,99.90746176356146,88.90505696950503,92.05120516529642,20.87809892123076,26.098762268984192
0.0741088151564157,99.90997766461,89.03532645641114,92.13127599384951,21.059626457343214,26.283260781736427
0.07531420165974376,99.91185367463906,89.16943502857671,92.21932443111416,21.26009441400253,26.48664707920534
0.07653919388230156,99.91422952003492,89.25041536461065,92.34163342688791,21.43941560448309,26.661195165374643
0.07778411071286483,99.91816528073201,89.38742215360782,92.43754281425767,21.616803850068074,26.82403352170839
0.0790492762269642,99.91966036170608,89.48544596421803,92.51245454284356,21.789915980656247,27.060998175830743
0.08033501977124735,99.92051923442142,89.60830810012583,92.57368802751138,21.979644893486164,27.27101301269922
0.08164167604921473,99.92095309866805,89.67910185876462,92.6273003421773,22.151038479592142,27.44948444702987
0.08296958520834916,99.92226790245712,89.78780824588041,92.66481569554622,22.304776979166114,27.637898977749646
0.0843190929286625,99.92364139230325,89.8555716834722,92.7134969889539,22.472430426398738,27.84005580561059
0.08569055051268347,99.92453251732981,89.95371933441736,92.86728449012476,22.664537636786694,28.036408650249797
0.08708431497690725,99.92578076340641,90.08560132296688,92.909070602462,22.84962943474246,28.243683618638656
0.08850074914473438,99.92782914052984,90.16943389901584,93.0033034034334,23.014638193162668,28.454974917747233
0.08994022174092053,99.92960259122529,90.36903170153597,93.04991621921461,23.188536844730184,28.650192896265555
0.09140310748756222,99.92986693987453,90.46784441154844,93.1100105839046,23.38455069309567,28.821670895760057
0.09288978720164498,99.93113501628174,90.58881762840083,93.19499930863857,23.57864770404101,28.99888437480639
0.09440064789417603,99.93194158210044,90.77986371886362,93.24370769382787,23.782116093537866,29.184465487278647
0.09593608287093147,99.93572030283654,90.89810842026083,93.2898768575686,23.974742838787858,29.38912583555819
0.09749649183484096,99.93588628581598,91.02347172426653,93.36398183858503,24.18138698969652,29.562398501114917
0.09908228099003788,99.93671017332932,91.28509019711758,93.46366661914345,24.34849524770996,29.74355770352342
0.1006938631476027,99.9394502827808,91.41111763815057,93.50995039878708,24.526988195724027,29.948000386187665
0.10233165783302449,99.9409301055526,91.51296753750222,93.54911079227305,24.733616292988344,30.116831686785645
0.10399609139541204,99.94214267059522,91.6356472602641,93.63680233681117,24.92929042709602,30.358915999224767
0.10568759711848051,99.94323571348058,91.78634598325209,93.73423959693052,25.12086949738057,30.542733985678453
0.10740661533334322,99.94383882716933,91.875983325342,93.86798628245553,25.32428986786086,30.725170744538797
0.10915359353313911,99.9440960713583,91.96173070343481,93.95441571399907,25.52928662504505,30.93046455186471
0.11092898648952228,99.94764149896467,92.06631687011645,94.04335160139955,25.73398970961187,31.184586804647864
0.11273325637104871,99.94820847328593,92.15830650406555,94.1203019321209,25.912142674597117,31.36692463830352
0.11456687286348727,99.9492213656256,92.21365884668512,94.15985759440615,26.102305112479463,31.598577199022635
0.11643031329208756,99.94972838574118,92.28017841777391,94.23507016510182,26.30442265828717,31.83129779555019
0.1183240627458378,99.94993460955979,92.38129771750049,94.28342645336859,26.508335777422822,32.02920105164807
0.12024861420374122,99.95048664892656,92.46568918134058,94.31731522465316,26.731155723586618,32.20559723014188
0.12220446866314887,99.95134637362622,92.57428687401696,94.37415542043819,26.934764436139325,32.4160097980578
0.12419213527017846,99.95194380900826,92.63230443504915,94.4213749810455,27.149496470394713,32.58190999902271
0.1262121314522546,99.95263388809971,92.69355884128237,94.46395767711158,27.3412052997932,32.774790096826415
0.12826498305280598,99.95274559441863,92.76453752951413,94.55587342169558,27.52898416090271,32.978619066072476
0.1303512244681509,99.95376908400179,92.87433742137739,94.59076473011986,27.712393994788897,33.22557972524454
0.13247139878661174,99.9575824243794,93.034827851789,94.63671092114868,27.966450482741703,33.45493149732778
0.1346260579298911,99.95928923016905,93.1117831008015,94.67373698287993,28.244704886075677,33.648746511281274
0.13681576279674704,99.95957354053178,93.20353545284777,94.71210738086847,28.446565760211346,33.834519353015494
0.13904108340900698,99.96038826190578,93.27987881601413,94.75165608174234,28.663073410154375,34.0480818052566
0.14130259905995338,99.96127791314188,93.35357211961389,94.79606026327546,28.838378099913893,34.331886400977375
0.14360089846512605,99.9623566953248,93.4176554670541,94.83841427898547,29.057421272734096,34.54881672536477
0.14593657991557576,99.9631445530175,93.4947379914672,94.88337071930077,29.247841627200295,34.775086994390826
0.1483102514336103,99.96630631405871,93.56493488636477,94.91669410643941,29.433364789664452,34.963505832079925
0.15072253093107554,99.9677089527089,93.62952519258421,94.97940939489634,29.668815792678785,35.14677107949108
0.15317404637020798,99.96845183161635,93.76937216861099,95.02841544358729,29.884028427634643,35.36117568951334
0.15566543592710622,99.96907671505275,94.03743361257925,95.06425951969304,30.137220371512093,35.569710743539986
0.15819734815786016,99.96925184412183,94.12144375298558,95.10575308980043,30.347262327870055,35.82374642377319
0.1607704421673822,99.96932765152138,94.22223645549312,95.15959741828841,30.583832142980356,36.02716465430281
0.16338538778098605,99.96940469193505,94.31954533767949,95.22593381171087,30.80043423521739,36.252655765302094
0.16604286571875296,99.96957458678891,94.46336252982618,95.26920292068239,31.051186330328676,36.48626212906021
0.16874356777273758,99.9700679120198,94.56971730177166,95.310609879043,31.282812173758995,36.6677924330731
0.1714881969870541,99.97065518010466,94.67714974542261,95.35118209410147,31.496134398230968,36.905228500607535
0.17427746784089174,99.9712248470969,94.79092344044872,95.42641876251322,31.70607352365372,37.14187419576653
0.1771121064345087,99.97207690517838,94.88175265467045,95.4697766488333,31.947410581375816,37.35225707430381
0.17999285067824763,99.97241646121925,94.93884039011832,95.50173153168599,32.154897685565544,37.52934247757388
0.18292045048462938,99.97253956460781,95.03348793803323,95.54509226891079,32.37179916546761,37.73126117010827
0.18589566796356882,99.972664670284,95.09366879883827,95.58072586051493,32.61192080820564,37.97394269171446
0.18891927762076643,99.9732613320298,95.14032436144298,95.6184801107851,32.81905900152365,38.20021086305435
0.1919920665593283,99.97336202204787,95.18923325584848,95.6712437629633,33.05591279533753,38.42462467341465
0.19511483468466165,99.97346434979808,95.29144349413934,95.70557795375477,33.30552224570029,38.6822216202739
0.19828839491270714,99.97432269022089,95.38845988207427,95.73648030310288,33.544996855239546,38.92267193112215
0.20151357338155584,99.97467807725864,95.46321707590367,95.81304557926578,33.75020046883605,39.14225827370761
0.20479120966650832,99.97520376764635,95.52147094293753,95.85354472482791,33.97792922919179,39.345341117859626
0.2081221569986337,99.9758308885423,95.57049010618495,95.88583281195201,34.20442231870249,39.54714062314484
0.21150728248687947,99.97617912903796,95.6434566896221,95.9546515704691,34.42792146211052,39.83247089767975
0.21494746734379805,99.97731616215295,95.68639513336284,95.98691869561816,34.64642042694007,40.04617166690463
0.21844360711494284,99.97821306613862,95.72303305358638,96.02413826581329,34.86823374700146,40.228390054529356
0.22199661191199524,99.97992059026615,95.76554726751073,96.05511003350769,35.083496801587266,40.43768912028417
0.22560740664968593,99.98009966230333,95.80814960998366,96.08927038282438,35.322730721405975,40.66996948452545
0.22927693128656487,99.98060410811573,95.85552902170406,96.12436316456373,35.53570198732964,40.92710246393415
0.23300614106969247,99.98157779306902,95.88912799845276,96.1497279446178,35.817907475978366,41.12730676454555
0.23679600678330787,99.98217723193298,95.95544864505014,96.20674674681969,36.027645188389464,41.33917518053665
0.24064751500154216,99.98276584865677,96.01383927878213,96.256079289256,36.31666037520528,41.59599139222492
0.2445616683452444,99.98309797755407,96.04997697678856,96.3014656773703,36.55335395936123,41.82029256943238
0.24853948574297985,99.98386249611697,96.0978767169312,96.33462839676872,36.79061728335814,42.07455800995906
0.25258200269627845,99.98431959844886,96.14612696563675,96.36955707603248,37.06580701067342,42.29781886396335
0.2566902715491952,99.98446493619022,96.1924257423495,96.3922534475281,37.302409387726826,42.5539420203616
0.26086536176225505,99.98453293640011,96.24308037610507,96.41390154536911,37.600268667436474,42.80298909321536
0.2651083601908536,99.9846020426395,96.29638199941375,96.43909837098573,37.89596380134832,43.02128928649968
0.26942037136818825,99.98467227289804,96.33472835545247,96.46087161501377,38.13164969812164,43.290681663366975
0.27380251779278575,99.98501818458911,96.37801390696708,96.48856680253866,38.41891224718598,43.593349569510856
0.2782559402207126,99.98511977787705,96.4314650058829,96.51427078826354,38.6688261576935,43.8166801971908
0.2827817979625344,99.98522302358889,96.47249707619217,96.53715719850888,38.946254731620634,44.04978194037658
0.2873812691851063,99.98564835080013,96.50589440739844,96.5593847270608,39.19539491855047,44.25987813771288
0.29205555121827453,99.9858929373824,96.55444991976849,96.60170322791318,39.47682289151314,44.48086375898613
0.29680586086656024,99.9860731873923,96.58476577325168,96.62361486602555,39.826410834179924,44.69949825707478
0.30163343472591975,99.98626214385567,96.62335052735897,96.65234546385192,40.107119409112066,44.883906083914894
0.306539529505653,99.98641940271703,96.65503274480837,96.69850663385233,40.36809830617457,45.108207460170846
0.3115254223555485,99.98655789941856,96.68612211830596,96.73305237620626,40.67767290419335,45.3167581291129
0.3165924111983521,99.98684726977254,96.72477786793698,96.76085143217173,40.974388200496044,45.56744981598587
0.32174181506763716,99.98729304880722,96.75437188892529,96.78852929665437,41.233955963721506,45.77618605353377
0.3269749744511768,99.98744766817408,96.7900794871145,96.8138901528844,41.501376794173375,46.008751010036995
0.3322932516398975,99.98757083535693,96.84496087602301,96.84018016974993,41.7631727092655,46.23694851682928
0.3376980310825088,99.98781430464875,96.87212964970095,96.85830402839453,42.02018508607831,46.515294751505415
0.34319071974590426,99.9886291356269,96.9243943181043,96.87594514858154,42.31605608863111,46.80731267876599
0.34877274748141773,99.98885814062298,96.9537442027371,96.89398323591875,42.58706720598284,47.0578699348481
0.3544455673970436,99.98907330232743,96.99413838196838,96.90330661513819,42.8492795637041,47.2551430271022
0.36021065623570736,99.98929002703875,97.01608424522584,96.91887953222269,43.12605255730632,47.46666148105559
0.36606951475968985,99.9894080297869,97.0437280769082,96.93684919508054,43.39462188224494,47.68978286470249
0.3720236681413066,99.9895279518603,97.08362762274149,96.9535952994008,43.69732872555124,47.901403248465265
0.3780746663599349,99.990255552571,97.10718085059241,96.97087358963583,44.00199030607299,48.16796354497497
0.3842240846055061,99.99050597114503,97.14420553997,96.98199864658056,44.334592745336714,48.37842224529926
0.3904735236885564,99.99082602705214,97.17726877219049,97.00398005790092,44.6114388873635,48.59964124823714
0.3968246104569478,99.99170607178638,97.19838236831588,97.021524666778,44.88964588126982,48.81142559273526
0.4032789982193705,99.99184848612275,97.2192174059342,97.04062800787145,45.21107743645991,49.10445418409038
0.40983836717572614,99.99230337667952,97.24118909960768,97.05415613801993,45.49165874870603,49.320496059836245
0.4165044248545185,99.99278506978575,97.26587268815436,97.07328506193777,45.79543420537303,49.55207672106879
0.4232789065573553,99.99284472300462,97.28414513554102,97.09659442511294,46.08874484081532,49.762938818249694
0.43016357581067904,99.99290534648841,97.30324581935317,97.11684076245122,46.37935554056106,50.00262020750768
0.43716022482485023,99.9929669560186,97.32664129319708,97.13559543500558,46.693299830776176,50.255379078786824
0.4442706749606883,99.9930295676333,97.34766556453775,97.1492239415958,46.96759246410185,50.46288468864483
0.4514967772036102,99.99385580930165,97.38596285806761,97.16046471358199,47.26494817970618,50.67489798061324
0.45884041264547615,99.99388186829138,97.41171636057298,97.17325033737875,47.616991746506194,50.91589726972798
0.46630349297427265,99.99390835113292,97.45531856754589,97.18573231819596,47.98624308742113,51.16721853210781
0.4738879609717651,99.99393526472024,97.46830779495644,97.20162230402822,48.318764012845406,51.467144865545656
0.4815957910192351,99.99396261605945,97.48461691746571,97.21261223737599,48.65942568460409,51.69481549650034
0.48942898961145315,99.99399041227065,97.51551540778817,97.25200059475438,49.008871729902395,51.93139643150478
0.4973895958790068,99.9940186605897,97.53519716474396,97.26462345517139,49.35547806662933,52.18137208529519
0.5054796821191235,99.99404736837019,97.55023101193964,97.30645940619735,49.74183218634924,52.43806307401502
0.5137013543351339,99.9940765430853,97.56899164524562,97.34573067092285,50.126945878914015,52.69404128900164
0.5220567527846975,99.99416180491666,97.58534443791189,97.36236533933345,50.47971144054113,52.993791512168066
0.5305480525369575,99.99438825727196,97.60494956048036,97.37478962294685,50.82692682774667,53.24422608814705
0.5391774640387506,99.99440635252034,97.6279972282335,97.3832343862896,51.22166014966291,53.45357412830311
0.5479472336900282,99.99442474208956,97.64162128310915,97.39694786549401,51.63756428924314,53.70652729763843
0.5568596444286409,99.99444343076676,97.65486851902241,97.40486678467117,52.04040023415076,53.95363811621451
0.5659170163246242,99.99446242341696,97.66527632629537,97.41471321152096,52.46850823522597,54.185272905814706
0.5751217071841613,99.99448172498433,97.67661332962325,97.42483582017414,52.88084642333228,54.42852521242233
0.5844761131633638,99.9945013404934,97.68883643276192,97.43372003807711,53.27337938924049,54.64614219917539
0.593982669392035,99.99452127505049,97.70155764319004,97.44322364423957,53.725481896560375,54.89042931508715
0.6036438506075864,99.99454153384492,97.72888342919633,97.44930346075118,54.14528252514886,55.15433444421493
0.6134621717992506,99.99456212215047,97.75260549478243,97.45525308004588,54.60944015453153,55.418507838195715
0.6234401888627864,99.99458304532664,97.76204619481551,97.46208910438823,55.10131361853115,55.65145309367156
0.6335804992658254,99.99460430882014,97.77826678891611,97.46864755111177,55.56434848814849,55.90001963791318
0.6438857427240413,99.99462591816626,97.79032853547815,97.4786991592525,56.12432846895224,56.18177572388939
0.654358601888323,99.9949192768695,97.79860190447941,97.48676697746008,56.61747985732599,56.484063660588745
0.6650018030431118,99.99497376481132,97.81967116494059,97.49476863269724,57.17179283182734,56.77784700571019
0.675818116816111,99.9950291390044,97.83871286252726,97.50810344165154,57.68868001670793,57.085829585873604
0.6868103588995308,99.99508541386368,97.84861354863871,97.51888166899057,58.25622920571532,57.353944293978316
0.6979813907830653,99.99514260403856,97.86177692679522,97.53524552159776,58.832349431456755,57.661981494515466
0.709334120498799,99.99546369505255,97.87577619578579,97.55401788257734,59.39012548442841,57.938921743514044
0.7208715033782136,99.99553248146813,97.88566457412686,97.56209932226372,60.00760286530558,58.22991952016175
0.732596542821523,99.99560238670091,97.89026359775076,97.57000026685263,60.69411902371225,58.535409408710734
0.7445122910795143,99.99567342894855,97.89795392640863,97.577879009353,61.38958047792454,58.8544495142154
0.7566218500481048,99.99592191102437,97.90695286541083,97.58520032241535,62.14831888314422,59.18975887493739
0.7689283720758305,99.99602809652943,97.9173245209558,97.59006865559545,62.931876664519045,59.59140558826712
0.7814350607844542,99.99608319586929,97.93012486603244,97.5976572498312,63.701190408681754,59.95161704478714
0.794145171902934,99.99613919140484,97.94194174761769,97.60640192987178,64.51074261054625,60.30415320477614
0.8070620141149507,99.99619609771278,97.95353008215821,97.61648116332005,65.27842413794255,60.66442144181328
0.8201889499202212,99.99652886850446,97.96293957046423,97.6221103334456,66.11168529268929,61.07273184302876
0.8335293965098187,99.99705763498254,97.97368249277238,97.63014479551603,67.03062643846974,61.537166770386484
0.8470868266557402,99.99707904049778,97.98427534400801,97.63582073888104,67.92534479441402,62.0488992495605
0.8608647696149244,99.99710079417564,97.99282985255986,97.64026847453698,68.88715752633624,62.63905217791769
0.8748668120479914,99.99712290167902,98.00564142590923,97.64735228798834,69.9140701687191,63.22664193417985
0.8890965989529167,99.99714536876292,98.0152279104991,97.65550918223767,70.88049112054263,63.80781021937019
0.903557834613892,99.99716820127593,98.02197238821124,97.65931402893733,72.00885388576341,64.3777560693533
0.9182542835656282,99.99719140516181,98.03230139202503,97.68678763095198,73.23844247672801,65.19689093536087
0.9331897715733238,99.99721498646099,98.03929981011929,97.69380184997492,74.63984716665752,66.24413600546487
0.9483681866285928,99.99723895131208,98.04532735233013,97.69918254110996,76.3366424587665,67.3784676990945
0.9637934799615796,99.99726330595364,98.05356193471113,97.70413767112464,78.47046167141275,68.79161763764776
0.9794696670695385,99.99728805672561,98.06209382113772,97.71084570350737,81.0001310746631,70.82675009487629
0.9954008287621519,99.9973132100711,98.07085643774019,97.72113163201628,84.68842256980582,75.33733091297601
1.0115911122238297,99.99812769001353,98.8155081225576,98.14029532558595,87.5052044720172,90.13930635008872
1.0280447320933097,99.99813245939583,98.8222790494317,98.1727110823555,87.64035584451156,90.26999005554163
1.0447659715608053,99.99813730635256,98.83085552754362,98.18068348976806,87.74225329239893,90.37802467796048
1.0617591834829991,99.99814223214547,98.83717542434785,98.1870952159612,87.85134359934072,90.48050572134987
1.0790287915161836,99.99814723805684,98.85197117206685,98.19478978340358,87.93783595231474,90.57581561820399
1.0965792912678098,99.99815232538981,98.8565749822672,98.20433230696972,88.01924796498699,90.66600978537163
1.1144152514667882,99.9981574954687,98.86160230673876,98.2131246944052,88.1468532025072,90.77387421452349
1.1325413151528128,99.99816274963939,98.86552772634623,98.2230783822006,88.27972053952611,90.86518661755244
1.150962200885031,99.99816808926964,98.86874329706598,98.2265848184934,88.41037660123368,90.94268902128245
1.1696827039703848,99.99817351574946,98.8716736748185,98.23039928614538,88.50731782050278,91.066942366067
1.1887076977119033,99.99817903049144,98.87538205049934,98.2338672096436,88.59080766624675,91.1546278160966
1.208042134677329,99.9981846349312,98.88141807866963,98.24225278156071,88.64767712554823,91.24023603821036
1.2276910479883605,99.99819033052768,98.88738088691709,98.24834733283636,88.7604202709183,91.33684984903563
1.2476595526308685,99.99819611876353,98.8896073263276,98.25478132345054,88.89804832060267,91.41130302181921
1.2679528467864338,99.99820200114557,98.89590368410066,98.2601460058007,88.9784123270131,91.46789042874394
1.288576213185518,99.99820797920508,98.9003007205727,98.26354647948598,89.09357208299485,91.52589677275141
1.3095350204826677,99.99821405449825,98.90970763970404,98.2688482107189,89.21349063810146,91.60812635210102
1.3308347246540762,99.99822022860661,98.91595684773986,98.27210402314645,89.3297130952856,91.72244088041573
1.352480870417874,99.99822650313739,98.92115464163021,98.27751646915814,89.38709053976136,91.79326441939425
1.3744790926775368,99.99823287972399,98.92706660780621,98.28078176137004,89.48932135613344,91.89100361904019
1.3968351179887397,99.99823936002633,98.93112638363579,98.2991290281731,89.59200326951097,91.99015631709894
1.4195547660501016,99.99824594573137,98.9348714990382,98.30733868448023,89.71868735669038,92.07607569705316
1.4426439512181588,99.99825263855348,98.94012588743571,98.31279633018045,89.85738073890053,92.15772396764498
1.466108684046983,99.99825944023496,98.94443221852323,98.31755180706514,89.93834024733496,92.22078939751421
1.4899550728528537,99.99826635254638,98.95030866310901,98.32408290004464,90.0741389043301,92.30024274193842
1.514189325304352,99.99827337728718,98.96078225768288,98.32715886655158,90.17758545091046,92.34440021910967
1.5388177500383464,99.998280516286,98.97010478210048,98.33641108971678,90.2422131483055,92.42848780613234
1.5638467583022477,99.99828777140128,98.98175269888762,98.34363823355247,90.3053439657354,92.51217847396899
1.5892828656229763,99.99829514452166,98.9943931930673,98.36742827705451,90.38286121964653,92.56810785765879
1.6151326935030896,99.9983026375665,99.0013036213919,98.3802282061308,90.47090849682901,92.61714382360648
1.6414029711444664,99.99831025248639,99.00558025175116,98.39395419941611,90.52891423926037,92.74577371984424
1.6681005372000592,99.99831799126362,99.00684359749735,98.39937292843659,90.6346631196022,92.83259979568805
1.6952323415541215,99.99832585591277,99.01099704854407,98.4011125944853,90.71563879255014,92.88740280107717
1.7228054471313923,99.99833384848112,99.01602595334144,98.40550640921579,90.79517136242778,92.99305328575267
1.7508270317357233,99.99834197104933,99.03585395345318,98.40930766702108,90.91516041569346,93.04561776679223
1.7793043899185774,99.99835022573183,99.04000578944769,98.42685098238879,90.9769011709373,93.12090657953911
1.8082449348779517,99.99835861467749,99.04428562561996,98.43178886748694,91.0447449483147,93.19731226152363
1.8376562003881725,99.99836714007009,99.04875810107188,98.43619668539846,91.1421370302616,93.24632339259281
1.867545842761074,99.99837580412895,99.07757740304358,98.451155815527,91.19753582137238,93.30838458970143
1.8979216428390995,99.99838460910952,99.07859187779458,98.45308779137235,91.26396494112434,93.37570986424664
1.9287915080207778,99.99867268035361,99.08090174077407,98.46156037537453,91.3137008852373,93.4252772540414
1.9601634743191856,99.99921708387024,99.08292757488944,98.46551722055878,91.43926496904389,93.5021355441774
1.9920457084538712,99.99931299721455,99.08693917108113,98.47100450087133,91.5613140848552,93.54936615120481
2.024446509976802,99.99941047059798,99.08863740578978,98.51164508411922,91.6151134869068,93.60982392093545
2.0573743134329114,99.9997320471597,99.09106072019443,98.5525039635903,91.70391774014034,93.65647462513228
2.09083769055575,99.9997320471597,99.09405394985959,98.56164354720958,91.75561920242805,93.73411413311442
2.124845352498883,99.9997320471597,99.09858903690393,98.5766123579323,91.83090435074179,93.79979638353912
2.1594061521035677,99.9997320471597,99.10212082298115,98.5825831108965,91.88984596568837,93.85112685057898
2.1945290862033113,99.9997320471597,99.1035326521887,98.58501577419092,91.940095633611,93.89722800511643
2.2302232979659364,99.9997320471597,99.11230012483537,98.58836878342782,92.04465821086687,93.98598234310231
2.266498079273693,99.9997320471597,99.15235987066022,98.5909194565149,92.13313444338502,94.04869529000942
2.3033628731421314,99.9997320471597,99.16299519718348,98.59735340039467,92.18396708723226,94.10610111338296
2.3408272761782944,99.9997320471597,99.16862225498694,98.59965086929063,92.26761331216014,94.16202032413592
2.378901041078891,99.9997320471597,99.17026859025053,98.60434526482412,92.31715912878367,94.23742560274026
2.4175940791691284,99.9997320471597,99.17228491300162,98.60981376608687,92.37937553658814,94.28119769011339
2.45691646298279,99.9997320471597,99.17482654892186,98.6133215511315,92.42126915791819,94.37725599832653
2.496878428884327,99.9997320471597,99.17940321455812,98.61670662510919,92.46781898492355,94.41463263350067
2.5374903797335717,99.9997320471597,99.18387527437011,98.62258371680642,92.55654288480949,94.46354774786607
2.5787628875938036,99.9997320471597,99.1862924374973,98.65876169784877,92.60231581629115,94.53646459739458
2.62070669648385,99.9997320471597,99.18771266085714,98.66754725008619,92.64621648494845,94.58047592014572
2.6633327251749805,99.9997320471597,99.19220460395354,98.67343458372838,92.70134812550683,94.65032417176921
2.7066520700332415,99.9997320471597,99.19414699054765,98.6819406884742,92.79969654626406,94.70126547883673
2.7506760079080674,99.9997320471597,99.19662596783307,98.68660965692412,92.85233584092443,94.7348591241665
2.7954159990678593,99.9997320471597,99.2014923650866,98.69018622020371,92.96858752470435,94.77523491840178
2.840883690183301,99.9997320471597,99.23887552200969,98.69504305941564,93.02605582622493,94.83020910915347
2.8870909173592345,99.9997320471597,99.24389497416959,98.69965614857036,93.07178450153195,94.9109289606696
2.934049709215787,99.9997320471597,99.25425802212212,98.7025640547285,93.13663118689033,94.97232125299325
2.9817722900196735,99.9997320471597,99.25865290482525,98.70640690358087,93.1826239263329,95.00896745657978
3.0302710828663995,99.9997320471597,99.26476692083055,98.71115673898959,93.23173263875984,95.06446210753377
3.0795587129142232,99.9997320471597,99.27057489919734,98.71817437664014,93.31757993840243,95.12706138425726
3.1296480106707505,99.9997320471597,99.27561792218312,98.7277146577886,93.38068304622915,95.15822285191875
3.18055201533292,99.9997320471597,99.27882279805893,98.73316341517975,93.45230813599484,95.18452216352492
3.2322839781813806,99.9997320471597,99.28318241777967,98.73740007017638,93.4898491161329,95.23116446547238
3.284857366030047,99.9997320471597,99.28851174595975,98.74590472805811,93.54347596789151,95.26298838738037
3.3382858647317577,99.9997320471597,99.29297686316744,98.75100704159732,93.60708567702937,95.30237886674736
3.392583382740992,99.9997320471597,99.29601988073513,98.75829578285204,93.66919215919862,95.37245608351893
3.4477640547344643,99.9997320471597,99.30181068901233,98.76178517730474,93.71615397819174,95.4073084706039
3.503842245290676,99.9997320471597,99.30575660360358,98.76654548712885,93.75536840430642,95.44566284085266
3.5608325526292814,99.9997320471597,99.30732030257475,98.77146588709411,93.80691024697164,95.4947666483528
3.6187498124112767,99.9997320471597,99.31015645607442,98.7853098387282,93.86118509192447,95.53074014596454
3.6776091016010306,99.9997320471597,99.31325577015724,98.79328207935175,93.92457847607206,95.56003517137246
3.737425742391064,99.9997320471597,99.31606677887177,98.79886423501169,93.98807234648793,95.59825727008173
3.798215306190736,99.9997320471597,99.31838218171282,98.85967135219757,94.06561203413894,95.66442503181662
3.859993617679771,99.9997320471597,99.32402715697624,98.91517835953995,94.1292005596276,95.69774436979337
3.9227767589277156,99.9997320471597,99.32575326023124,99.01837786143135,94.21161488631898,95.74837663438187
3.986581073580439,99.9997320471597,99.32907012873558,99.02532239150699,94.26174412983265,95.82768075368199
4.051423171114648,99.9997320471597,99.3331490807156,99.1289947372404,94.3311113204045,95.86882461601246
4.1173199311616795,99.9997320471597,99.33714231659958,99.1418179454556,94.36910127191342,95.89350937384766
4.184288507901584,99.9997320471597,99.34031191342947,99.21415106347807,94.44866876875697,95.92145076894822
4.252346334528678,99.9997320471597,99.34309003986266,99.32075069461197,94.50055815051815,95.94344695204562
4.321511127789762,99.9997320471597,99.3445729331387,99.3244899178684,94.53538857061328,95.97855405473564
4.391800892596086,99.9997320471597,99.34647464870329,99.32801588937218,94.57932608726287,95.99912842396984
4.463233926710397,99.9997320471597,99.34958371166279,99.33084773848175,94.64618615211002,96.05749193829001
4.535828825510191,99.9997320471597,99.35340948905683,99.33495482245857,94.71883090052422,96.09174652741021
4.609604486828429,99.9997320471597,99.35666323312347,99.3362539130359,94.7794754218471,96.15003109890931
4.684580115873045,99.9997320471597,99.35956486749244,99.33925362417416,94.83169498641504,96.17357499957906
4.760775230226368,99.9997320471597,99.36283499412171,99.34334997241722,94.86998316925539,96.21229533934144
4.838209664925957,99.9997320471597,99.36519590616317,99.34850890506786,94.95875625363496,96.26807610542595
4.916903577628031,99.9997320471597,99.3684012551537,99.35151207095863,95.00871939868948,96.32310414428399
4.996877453854879,99.9997320471597,99.37093991982393,99.36515604686709,95.0622098533761,96.40699892560013
5.078152112327671,99.9997320471597,99.37388408826799,99.37216382560516,95.0985737910766,96.4386380107382
5.160748710385907,99.9997320471597,99.37842714814933,99.3809387096379,95.12639875293057,96.51623046600905
5.244688749495119,99.9997320471597,99.38360839799975,99.38589800232616,95.15120383890228,96.54930406822061
5.329994080844093,99.9997320471597,99.38810290229424,99.38865806775418,95.2324115448164,96.5889102316095
5.416686911033146,99.9997320471597,99.38985984932471,99.39804159825862,95.32002123671163,96.62880084406291
5.5047898078549675,99.9997320471597,99.40085180595692,99.4099822963748,95.37663133099913,96.7095415205292
5.594325706169378,99.9997320471597,99.40624740755038,99.41067956469931,95.40522452509916,96.7825535543975
5.685317913873753,99.9997320471597,99.41165190625534,99.41298023989319,95.4666159987081,96.80667979090005
5.777790117970507,99.9997320471597,99.41726906565545,99.41330853108612,95.49334968929453,96.86938223609631
5.871766390733249,99.9997320471597,99.41853658178,99.41371610907419,95.54611291137815,96.89681620169729
5.967271195973311,99.9997320471597,99.42040003853555,99.43711487270063,95.57608171628802,96.92068000573407
6.064329395408062,99.9997320471597,99.4260906789264,99.44880261841031,95.6062022060942,96.97806979980234
6.162966255132942,99.9997320471597,99.43270917006018,99.4515609337853,95.64036960506611,96.99870623010915
6.263207452198692,99.9997320471597,99.43302981655908,99.45762682561383,95.68424797964543,97.02483846156044
6.365079081295565,99.9997320471597,99.43362126736065,99.45955454610797,95.75391644320776,97.0458324962345
6.46860766154632,99.9997320471597,99.43543169705922,99.46166649661477,95.82204662789209,97.06704736754159
6.573820143409585,99.9997320471597,99.45586039488273,99.49582378705966,95.86138223527703,97.11515708982004
6.680743915695615,99.9997320471597,99.46377442709655,99.49691662587055,95.92722115435923,97.13499661720206
6.789406812696113,99.9997320471597,99.46887504135353,99.50052767193847,95.96703277135191,97.18302125971005
6.899837121430012,99.9997320471597,99.46951483114748,99.50302568335647,96.01743640922768,97.20632396670021
7.012063589007177,99.9997320471597,99.47070048926437,99.50426192870175,96.05890191760191,97.22838408934558
7.126115430111746,99.9997320471597,99.47184404489448,99.51908094824557,96.10323190805106,97.27361169057421
7.242022334607316,99.9997320471597,99.50780092367889,99.52048014132407,96.13087620382517,97.3143927088824
7.359814475265771,99.9997320471597,99.50872991250046,99.52124946255297,96.21339540519114,97.36702650948764
7.479522515621813,99.9997320471597,99.5103145650351,99.5237181894773,96.25535519934633,97.3897261677478
7.601177617955322,99.9997320471597,99.51375811923317,99.52785186536876,96.306093689599,97.43420582289163
7.7248114514034,99.9997320471597,99.51523575158119,99.53313836649055,96.33801976617677,97.471873783656
7.850456200204509,99.9997320471597,99.51864678570443,99.53799631229374,96.38063487774063,97.48819295879471
7.978144572076629,99.9997320471597,99.5224978707954,99.58950057870793,96.41433134864067,97.5158934710419
8.107909806731678,99.9997320471597,99.52944421337745,99.59142132714818,96.45262717965106,97.53028515509816
8.239785684528512,99.9997320471597,99.53202354510049,99.60069067165726,96.48407188998797,97.54247288046761
8.373806535266489,99.9997320471597,99.53338913053204,99.61074685526631,96.52082450369697,97.58035718706824
8.510007247122246,99.9997320471597,99.53522312108493,99.61394053218555,96.57027146753649,97.59806783897129
8.648423275731727,99.9997320471597,99.55275531797551,99.61573534449379,96.59729460376325,97.613234178031
8.789090653419963,99.9997320471597,99.55931736099716,99.62460188482585,96.65535393270696,97.63032203731952
8.932045998580959,99.9997320471597,99.56049624946523,99.62711757848145,96.69628228795742,97.66585444020072
9.077326525210223,99.9997320471597,99.57083122584228,99.6410982386099,96.71511379578725,97.70519664155734
9.224970052592175,99.9997320471597,99.57695395313701,99.65196050784141,96.7564520613135,97.7446315378721
9.375015015145289,99.9997320471597,99.58275544730134,99.65277390627855,96.79900812187346,97.75684389596343
9.5275004724273,99.9997320471597,99.58548105714837,99.65342270134491,96.84042376328533,97.77150019428798
9.682466119303115,99.9997320471597,99.59079555918969,99.65543758573389,96.92634894701347,97.80068547813252
9.839952296278227,99.9997320471597,99.59321660134495,99.65719181746906,96.98934164494632,97.82263779790482
10.0,99.9997320471597,99.60191667222918,99.66052603961924,97.02649922454012,97.85150382810409


==> data/comparison_relative_error_vs_selectivity.csv <==
index,specificity_range,dbestpp_10000,dbestpp_50000,deepdb_10000,deepdb_100000,pairwise_hist_4000_0.001
0,[0;0.01),0.412650583956097,0.2584412024380399,0.09309726731562376,0.026024160255834154,0.004616594798336031
1,[0.01;0.02),0.5480353814702985,0.40633857427713577,0.04791138035851276,0.019970539415587407,0.000564733728426519
2,[0.02;0.04),0.4424758595358415,0.3690173451671614,0.035534832350677406,0.012744419993712888,0.00041714258918663596
3,[0.04;0.08),0.5152432065465318,0.39517325006970155,0.027341784144365024,0.01014887133884752,0.0002310740199242175
4,[0.08;0.16),0.44964356898587426,0.3443233614087287,0.01756359087389011,0.0068180842663632946,0.000139877909551591
5,[0.16;0.32),0.5216384525969688,0.40395579165574086,0.013046428867002954,0.005019172978912634,5.3259196531761e-05
6,[0.32;0.64),0.6190824112085612,0.5125062320199876,0.008805058622270106,0.003367814812753939,6.775934032401e-06
7,[0.64;1.0],0.8733210368881236,0.9605802645100358,0.0042721202622736125,0.0012691919796365381,1.0e-8


==> data/comparison_storage_ratio.csv <==
dataset_abbreviation,pairwise_hist_4000_0.001,dbestpp_10000,dbestpp_50000,deepdb_10000,deepdb_100000
TEMP,0.0016234907081127568,0.0010087082157865229,0.0010143224153812203,0.0032700146373475,0.013274834163176782
LD,0.00480360465862423,0.0351599520217975,0.03515347348365187,0.07489282646896225,0.23737595141960197
CUR,0.005095822165971808,0.07735040905631659,0.07778253424657534,0.010303648831976705,0.013098343094434518
FUR,0.009189865262211152,0.037061453576864536,0.03726812214611872,0.04121065103085651,0.2605591877680919
HPU,0.009882565026322834,0.012137311641161774,0.01220477435977514,0.014233692530338182,0.03157652583206924
BAS,0.011109078801715787,0.0370771499238965,0.03728381849315068,0.031794269752317694,0.11931991144319912
TAXI,0.01813281732745843,0.005118926940099201,0.005147413903022589,0.012037256331894609,0.02760070105333971
SBS,0.021243827887475843,0.0037792181804209564,0.003800256107275927,0.009405594599421242,0.04178324663635017
AQUA,0.030267994223955673,0.028629677537414917,0.028789123749995513,0.047755349160045625,0.22306059185317811
HGS,0.08740629251619132,0.04194900704097241,0.042192550842796106,0.11300072776906245,0.8705771540403415


==> data/comparison_storage_synopsis.csv <==
dataset_abbreviation,pairwise_hist_4000_0.001,dbestpp_10000,dbestpp_50000,deepdb_10000,deepdb_100000
LD,0.11879539489746094,0.8695220947265625,0.8693618774414062,0.9260673522949219,2.935209274291992
TEMP,0.19607925415039062,0.12182807922363281,0.12250614166259766,0.3949403762817383,1.603285789489746
FUR,0.4053659439086914,1.6347846984863281,1.6439008712768555,1.8178062438964844,11.493293762207031
CUR,0.4699888229370117,7.134045600891113,7.173900604248047,0.9503078460693359,1.2080631256103516
BAS,0.4900226593017578,1.635477066040039,1.6445932388305664,1.4024486541748047,5.263214111328125
HPU,0.5407905578613281,0.6641740798950195,0.6678657531738281,0.7788915634155273,1.7279205322265625
AQUA,1.158461570739746,1.0957574844360352,1.1018600463867188,1.827763557434082,8.53730583190918
HGS,3.407273292541504,1.6352567672729492,1.6447505950927734,4.404995918273926,33.93685054779053
SBS,3.727804183959961,0.6631660461425781,0.6668577194213867,1.650465965270996,7.332000732421875
TAXI,4.795637130737305,1.3538169860839844,1.3613510131835938,1.5917634963989258,3.64981746673584


==> data/comparison_storage_total.csv <==
dataset_abbreviation,pairwise_hist_4000_0.001,dbestpp_10000,dbestpp_50000,deepdb_10000,deepdb_100000
LD,4.868531227111816,25.599990844726562,25.599830627441406,25.656536102294922,27.665678024291992
TEMP,32.86253833770752,120.89816093444824,120.8988389968872,121.17127323150635,122.37961864471436
FUR,10.54818344116211,45.74489212036133,45.754008293151855,45.927913665771484,55.60340118408203
CUR,11.225983619689941,99.36427021026611,99.40412521362305,93.18053245544434,93.43828773498535
BAS,9.471717834472656,45.74558448791504,45.754700660705566,45.512556076049805,49.373321533203125
HPU,11.942030906677246,55.38585376739502,55.38954544067383,55.50057125091553,56.44960021972656
AQUA,12.474019050598145,39.36924076080322,39.375343322753906,40.10124683380127,46.81078910827637
HGS,23.97868537902832,40.61727046966553,40.62676429748535,43.387009620666504,72.9188642501831
SBS,40.93751049041748,176.1402130126953,176.14390468597412,177.12751293182373,182.8090476989746
TAXI,41.3458309173584,265.8266258239746,265.8341598510742,266.06457233428955,268.12262630462646


==> data/error_percentiles_all_queries.csv <==
error_relative_pct,pairwise_hist_2000_0.001_100000,pairwise_hist_8000_0.001_1000000
0.001,24.560126285909732,29.372302264995884
0.0010718913192051276,24.664677432181094,29.384677526421022
0.0011489510001873086,24.703583274313104,29.391060166379358
0.0012315506032928262,24.719722508513353,29.397901662744307
0.001320088400831418,24.778240447952626,29.418196244259065
0.0014149912974345759,24.854410104966366,29.4822908937453
0.0015167168884709225,24.88235830462196,29.519172669571933
0.0016257556664437934,24.914634245677693,29.53202692282143
0.0017426333860096508,24.933007369239085,29.596503815634648
0.0018679135990207828,24.94582902549673,29.645920197977976
0.0020022003718155844,24.95766994538588,29.67708803163577
0.0021461411978584036,24.96725323934804,29.728188632194204
0.002300430119772917,24.982536202237924,29.74998446384881
0.002465811075822604,25.109398825160802,29.7981605059339
0.0026430814869741054,25.168392116756593,29.83957291418096
0.002833096101839324,25.298654302399818,29.87779333287468
0.0030367711180354575,25.324350166846116,29.966456864291974
0.0032550885998350564,25.3339747730827,30.021196126899312
0.0034891012134067737,25.34497494293052,30.041088159044044
0.0037399373024787977,25.427561905170954,30.091550498057654
0.004008806328898464,25.60225767810928,30.129526538313602
0.00429700470432084,25.644972828175018,30.17827039088087
0.004605922041145104,25.65561412728427,30.24422542815733
0.004937047852839003,25.667485544373818,30.26474808582373
0.005291978735958442,25.682732053797256,30.33770074757815
0.005672426068491977,25.74229926212328,30.472486604301874
0.006080224261649421,25.77514079329038,30.549391706648674
0.00651733960488242,25.793531777312676,30.716574529602845
0.0069858797467852495,25.85472989675911,30.77349840215577
0.007488103857590023,25.90093315953841,30.840976611891254
0.008026433522257174,25.943226891854504,30.97468649265483
0.008603464416684501,26.040240906805327,31.26271151163327
0.009221978823334321,26.094231448016544,31.369734727201635
0.009884959046625586,26.151780545683735,31.443641390499828
0.010595601792776159,26.19533642530704,31.545065264336174
0.01135733358343105,26.293690450425082,31.673116706490017
0.012173827277396614,26.32576021298423,31.81169499046792
0.013049019780144023,26.427101399961867,31.90384961742614
0.01398713102647238,26.510832691452855,31.97183791798875
0.014992684327860457,26.54508163226779,32.14026377823485
0.016070528182616384,26.579379655284693,32.43979028877773
0.017225859653987867,26.653534497441726,32.68412394314024
0.018464249428955436,26.684987506941937,32.8473079692579
0.019791668678535563,26.767368035512007,33.0247907373213
0.021214517849106298,26.950027800981545,33.39523554489555
0.022739657523579274,27.114488126603277,33.98037374821039
0.024374441501222206,27.206650329869213,34.1591196648145
0.026126752255633278,27.426990919697506,34.48317084923785
0.02800503894183631,27.653389090773057,34.76213094688567
0.03001835813575589,27.764787828295987,34.951995099161685
0.032176417502507354,27.973921731890293,35.24071794874566
0.03448962260405758,28.06106113798139,35.58983903421867
0.03696912707195026,28.220901117859494,35.90667905134568
0.03962688638701478,28.375411611178954,36.192109296288876
0.04247571552536898,28.84078445709741,36.64012148996554
0.04552935074866948,28.93773475733372,36.892658541091265
0.04880251583654431,29.22087403499584,37.4467545389116
0.05231099308056261,29.388631301772687,37.83996409026197
0.05607169938205458,29.667559297648822,38.38460356734731
0.06010276782070382,29.858271814444528,38.8394145734858
0.0644236350872137,30.088621924655044,39.3932041973642
0.06905513520162328,30.478500346550536,39.90196182677507
0.07401959996915641,30.721712864971384,40.376035081261065
0.07934096665797492,30.927559694760646,40.70641066018828
0.08504489341802678,31.294351955339625,41.196331205478366
0.09115888299750818,31.56001219595524,41.82316896869962
0.09771241535346496,31.91707894708018,42.41842423932724
0.10473708979594497,32.23085409731418,43.058690749471694
0.11226677735108136,32.73016511546521,43.45335153213527
0.12033778407775893,33.114334395799716,44.048649235951906
0.1289890261253308,33.42784210751767,45.08841864675183
0.1382622173764655,33.89291243983445,45.73812870858363
0.14820207057988585,34.41543913022538,46.44362216491363
0.15885651294280528,34.89907373825288,47.06695728435054
0.17027691722258995,35.551850486530796,47.615474469597864
0.18251834943190426,36.258044100141205,48.146297013774046
0.1956398343517063,36.8980867347876,48.815954113869815
0.2097046401323233,37.45971184693216,49.4815244383032
0.22478058335487253,38.00332794284601,50.07512426586897
0.24094035602395245,38.753111470480846,50.78256269685897
0.2582618760682675,39.53517872046255,51.52239146640495
0.2768286630392064,40.23178869133464,52.006861424025246
0.29673024081888694,41.01896230242027,52.68748664182175
0.3180625692794119,41.732894381861726,53.430839596584065
0.3409285069746811,42.50145391075986,54.37272366158957
0.36543830709572545,43.3261715174131,55.06435990054234
0.39171014908092566,44.2349426418202,55.60924251439936
0.419870708444391,44.926788368492986,56.27720021369921
0.4500557675700497,45.44123899951269,57.16818448518737
0.48241087041653685,46.37180495383294,57.638911832167715
0.5170920242896755,47.13959819370767,58.1491602298738
0.5542664520663102,47.99997631282066,58.62392008127064
0.5941133984965034,48.741837898123826,59.29366065332966
0.6368249944718586,49.51255755764911,60.15541617438378
0.6826071834272386,50.48506103009428,60.817287533896774
0.7316807143427192,51.36713120589878,61.32130626388863
0.7842822061337682,52.241824978362295,61.88275087233263
0.8406652885618325,53.03672922450158,62.47611204956102
0.9011018251665018,53.620272491356175,63.063644098100674
0.9658832241158698,54.63439053117269,63.34159339179679
1.0353218432956617,55.7574500747564,63.91394971301274
1.1097524964120722,56.43530556024731,64.16021757787024
1.1895340673703196,57.260230519607774,64.83072767730883
1.2750512407130128,58.38411701915977,65.73365399048774
1.366716356462006,59.12573317402214,66.52778856335047
1.464971398307285,59.69710120171374,67.17927125869865
1.5702901247293775,60.366820219509584,67.81001046789044
1.6831803533309566,61.35896498236343,68.8690079302924
1.8041864093920719,62.36107375985075,69.50507189893248
1.9338917504552302,62.99731518242074,69.88460337828943
2.07292177959537,64.36715571087403,70.7432014656376
2.2219468609395236,65.03031630018546,71.65181934613813
2.381685551976158,65.78490403208737,72.52275067259905
2.5529080682395167,66.40472797488819,72.968071824867
2.7364399970746693,67.04591712527049,73.45441769303034
2.9331662783900425,67.71979549930843,74.00602123972922
3.1440354715915,68.53723025749467,74.42614965318491
3.370064329271928,69.01046333139783,74.7534612271493
3.6123426997094303,69.64316872555888,75.25817704422644
3.8720387818125532,70.75237007698946,75.88492512459777
4.150404757850472,71.4064077916634,76.54739455244055
4.448782831127585,72.1575815054662,77.37628379471015
4.768611697714469,72.80133049629254,78.1987987259212
5.111433483440165,73.82972243799475,78.55409422979906
5.478901179593939,74.77415518015108,79.76976145734594
5.872786613189477,75.91847644586971,80.47388532056533
6.294988990221888,76.38152356224609,81.01391160618662
6.747544053110693,77.14025924221171,81.62069072999202
7.2326338964835335,77.67223988468359,81.98853522983526
7.752597488629457,78.15514861546971,82.40278048330963
8.309941949353387,78.69375201007432,83.07349792753729
8.907354638610439,79.29153564439993,83.53261254906602
9.547716114208056,80.3046761123702,84.52978691392354
10.234114021054527,80.77822964313374,85.0623929437238
10.96985797892384,81.27042188443691,85.49573314760198
11.758495540521558,82.16962487714126,86.04014975390248
12.603829296797274,82.51070576690049,86.5002175735783
13.50993521198025,83.24259447513145,86.81906304383128
14.481182276745331,83.95816791140886,87.21624827909099
15.52225357427048,84.64622849518923,88.08946012036124
16.638168860761272,85.22625964220204,88.6433165871664
17.834308769319094,85.78903386143512,89.33754587557875
19.116440753857,86.29112507261436,89.6569717340191
20.49074689815846,86.54146262047358,89.97835271674757
21.96385372416547,87.04100254855344,90.42601300496794
23.542864143224154,87.38255336409341,90.74068877735968
25.23539170434766,87.78197869417218,90.97419308933614
27.049597304631316,87.94806674947701,91.1902262258543
28.99422853882875,88.32751685889266,91.39093608233752
31.07866187782014,88.87898426314636,91.75918575636335
33.3129478793467,89.13516395157804,91.98180665213145
35.707859649004625,89.46090684375093,92.1632450239432
38.27494478516307,89.7553493611226,92.35436417900647
41.0265810582719,90.07717750032647,92.49053397790712
43.97603609302721,90.36481223927427,92.63544283404826
47.13753134116719,90.57191975403484,92.73634280576402
50.526310653356795,91.04114853618671,93.00831630392308
54.15871378079465,91.5605018420389,93.35340507433477
58.05225516094896,91.86639140946016,93.48070875745019
62.22570836730231,92.65224077348141,94.1857626717823
66.69919663030115,92.91554252946004,94.45381643788131
71.49428986597577,93.2414697395605,94.59887690420622
76.63410868007446,93.3052945777646,94.66248766618503
82.14343584919422,93.71123568521273,94.81640411794524
88.04883581643465,93.98314858914163,95.08656912116126
94.37878277775371,94.2624084074622,95.28251993290343
101.1637979766207,98.79134150366266,99.0807552875571
108.43659686896086,98.8291294639329,99.17081742185759
116.23224686798518,98.89380584846936,99.18121742388013
124.58833642950081,98.91424841104228,99.18916247017766
133.54515629298973,98.93121547469087,99.19755875069885
143.14589375234786,98.9473331866518,99.20414674248477
153.436840893001,98.95861042010236,99.2112083536911
164.46761779946627,98.97835860996096,99.21877763344278
176.2914118095948,99.02590111910953,99.2659543725547
188.96523396912076,99.11192627378732,99.3628162103116
202.55019392306664,99.12612820896335,99.37393500807516
217.1117945694501,99.14931317606165,99.39309445402581
232.72024789604072,99.18729032024923,99.50315339348117
249.45081352303166,99.24795424157296,99.55517682733787
267.3841615839944,99.29402206188563,99.56662247912583
286.606761694825,99.31161015862888,99.56924400334468
307.2112998861753,99.34821562223807,99.57205399239794
329.2971255097148,99.36123045623636,99.5750659952712
352.970730273065,99.36801500530099,99.57829453500447
378.3462617131925,99.3752873045481,99.58175517871827
405.54607358408276,99.38704204136369,99.58546461267395
434.7013158125018,99.40550891703829,99.61253965976229
465.95256686646775,99.41311693312106,99.61992815290908
499.450511585514,99.42127189951654,99.62784781457513
535.3566677410719,99.42956058566652,99.63710991272322
573.8441648302393,99.43768590275047,99.64833488780586
615.0985788580505,99.44639535959855,99.66029202375518
659.3188271333541,99.45259101347976,99.6729698472286
706.7181273927491,99.45752146392138,99.6805019932567
757.5250258771905,99.46280637094952,99.68355007066882
811.9844993184009,99.46847121691579,99.68681727838712
870.3591361485165,99.47464182499694,99.69031936997841
932.9304026284676,99.48146075535392,99.69407323155417
1000.0,99.48876990760984,99.69809696319074


==> data/error_percentiles_common_queries.csv <==
error_relative_pct,pairwise_hist_2000_0.001_100000,pairwise_hist_8000_0.001_1000000,deepdb_1000000,deepdb_100000,dbestpp_100000,dbestpp_10000
0.001,8.183273152535797,9.102887226341018,6.134815570334756,4.738585070601159,0.0,0.0
0.0010718913192051276,8.226948248788048,9.11101138397091,6.187159074984983,4.766024748116059,0.0,0.0
0.0011489510001873086,8.273763205326283,9.119719598010246,6.243265623236335,4.795437100246068,0.0,0.0
0.0012315506032928262,8.323943750848583,9.12905385704479,6.303405745257523,4.826963945171629,0.0,0.0
0.001320088400831418,8.377731841986915,9.139059168275129,6.367869419987971,4.860757296569265,0.0,0.0
0.0014149912974345759,8.435386829954705,9.149783774528876,6.436967473335601,4.896980096579238,0.0,0.0
0.0015167168884709225,8.497186711066258,9.16127938687416,6.511033076892899,4.935807001467232,0.0,0.0
0.0016257556664437934,8.563429467157638,9.173601433956016,6.590423354397655,4.977425223768276,0.0,0.0
0.0017426333860096508,8.634434502372214,9.186809329257896,6.675521103684289,5.022035434973516,0.0,0.0
0.0018679135990207828,8.71054418323857,9.200966757576952,6.766736642428526,5.0698527331123175,0.0,0.0
0.0020022003718155844,8.79212548946669,9.216141982094415,6.864509786585093,5.121107679895143,0.0,0.0
0.0021461411978584036,8.879571783422026,9.232408173521673,6.969311971057908,5.176047412417975,0.0,0.0
0.002300430119772917,8.973304706809412,9.24984376290908,7.081648522828054,5.23493683478865,0.0,0.0
0.002465811075822604,9.07377621371207,9.268532819818667,7.202061097499912,5.298059895420781,0.0,0.0
0.0026430814869741054,9.100251614084755,9.288565457684182,7.331130291013813,5.365720956154021,0.0,0.0
0.002833096101839324,9.112160310887784,9.31003826831301,7.469478439118172,5.438246259802192,0.0,0.0
0.0030367711180354575,9.124925139613996,9.333054787624985,7.600367316894448,5.515985503205382,0.0,0.0
0.0032550885998350564,9.138607648716764,9.357725994873809,7.693473194407757,5.599313523370837,0.0,0.0
0.0034891012134067737,9.153273811448967,9.384170847758133,7.79327257628125,5.688632104832738,0.0,0.0
0.0037399373024787977,9.168994343967663,9.412516856002497,7.900246667373483,5.784371916945465,0.0,0.0
0.004008806328898464,9.185845046307737,9.442900696173748,8.014911266995107,5.886994590451426,0.0,0.0
0.00429700470432084,9.20390716786857,9.475468870697426,8.137819255949656,5.996994943336088,0.0,0.0
0.004605922041145104,9.223267799176057,9.510378414251717,8.269563262370998,6.071559959039448,0.0,0.0
0.004937047852839003,9.244020291808882,9.547797650944974,8.410778519211341,6.097056778724631,0.0,0.0
0.005291978735958442,9.266264708513875,9.587907005927757,8.562145927157824,6.124386598412517,0.0,0.0
0.005672426068491977,9.290108305680738,9.630899875352721,8.724395337746241,6.153681194891404,0.0,0.0
0.006080224261649421,9.315666050502523,9.676983558877058,8.898309072502114,6.185081818556739,0.0,0.0
0.00651733960488242,9.343061175315455,9.726380259203792,9.084725695077477,6.21873987448124,0.0,0.0
0.0069858797467852495,9.372425771790978,9.779328153481394,9.353635606211558,6.2548176524480334,0.0,0.0
0.007488103857590023,9.403901427845051,9.836082541727748,9.644242739306392,6.293489109466848,0.0,0.0
0.008026433522257174,9.437639910335701,9.89691707781581,9.955742002569835,6.3349407085463305,0.0,0.0
0.008603464416684501,9.47380389684058,9.962125088956478,10.289635358800712,6.379372317766799,0.0,0.0
0.009221978823334321,9.512567760043012,10.032020990040788,10.768786899230381,6.426998173988533,0.0,0.0
0.009884959046625586,9.554118408508556,10.106941799661083,12.134359539331513,6.478047915842323,0.0,0.0
0.010595601792776159,9.598656187906114,10.187248765120897,12.27315946398106,6.532767690983062,0.0,0.0
0.01135733358343105,9.64639584701903,10.273329104268976,12.421937898319236,6.591421342945276,0.0,0.0
0.012173827277396614,9.697567573203976,10.365597872556036,12.581412210571258,6.654291683323253,0.0,0.0
0.013049019780144023,9.752418102290362,10.464499964316685,12.752351341510408,6.721681855409877,0.0,0.0
0.01398713102647238,9.811211908271869,10.570512257926154,12.93557951207655,6.79391679586927,0.0,0.0
0.014992684327860457,9.874232478526475,10.888605220461066,13.131980197540237,6.871344801490993,0.0,0.0
0.016070528182616384,9.941783680713744,11.329338086845777,13.342500387374699,6.954339208580283,0.0,0.0
0.017225859653987867,10.014191227940149,11.801755820411948,13.568155151375674,7.04330019308187,0.0,0.0
0.018464249428955436,10.091804249257066,12.172057405274241,14.17360356696819,7.138656700117062,0.0,0.0
0.019791668678535563,10.174996973063953,12.319700426524864,14.975636590962118,7.240868512237808,0.0,0.0
0.021214517849106298,10.264170531533587,12.477957699344628,16.218146128942358,7.350428466370261,0.0,0.0
0.022739657523579274,10.359754894759815,12.647592296281209,17.487448542873935,7.467864830137349,0.0,0.0
0.024374441501222206,10.462210943953762,12.829422148174391,19.944953262849616,7.599518282396835,0.0,0.0
0.026126752255633278,10.572032693684806,13.024323987991046,20.535703364485318,7.777765298405667,0.0,0.0
0.02800503894183631,10.705764781339498,13.233237578187628,21.16892327024818,7.968826727539753,0.0,0.0
0.03001835813575589,10.85609091282002,13.457170241983322,22.779039376278984,8.173623814863504,0.0,0.0
0.032176417502507354,11.01722418820368,15.294909986001178,23.148994788426343,8.393144034964328,0.0,0.0
0.03448962260405758,11.189941547322515,16.71796396575275,23.545546783200052,8.628445853280402,0.0,0.0
0.03696912707195026,11.37507578523803,17.331916761303003,23.97060742401147,8.880663829726581,0.0,0.0
0.03962688638701478,11.573519567747327,17.99000743325504,25.79899848536408,9.421863154230333,0.0,0.0
0.04247571552536898,11.786229735569272,18.839516375032467,26.429869010696933,10.755571477190829,0.0,0.0
0.04552935074866948,12.01423191796428,20.559060564773475,27.1060936503436,11.377084075099313,0.0,0.0
0.04880251583654431,12.376969898422734,23.07407790434757,29.987096578695866,12.043278033574047,0.0,0.0
0.05231099308056261,12.864543755506306,23.889447858338045,32.343441720276644,12.695313264905467,0.0,0.0
0.05607169938205458,13.387169940385549,24.439515963136955,32.97946819700907,13.386075735320702,0.0,0.0
0.06010276782070382,13.850526168772735,24.793902493625364,33.53114098876904,14.067807590250954,0.0,0.0
0.0644236350872137,14.264020071200795,25.17376633929911,33.971996994503314,14.76642507236617,0.0,0.0
0.06905513520162328,14.707240595757689,25.580939097956684,34.44454672006934,16.873237020258806,0.0,0.0
0.07401959996915641,15.220305880063721,26.204438072967132,35.27530177955105,17.415883920821543,0.0,0.0
0.07934096665797492,16.357315487798104,27.009076845827025,36.77714415447151,17.997542422928312,0.0,0.0
0.08504489341802678,16.919882701828907,28.932729245129977,37.63245113874276,19.191528932144507,0.0,0.0
0.09115888299750818,17.283631956108948,29.561049722988223,39.41912706759014,20.066718520764915,0.09208690377476803,0.0
0.09771241535346496,17.67353162413907,30.2345409888833,40.623265906529255,20.657354469529597,0.20268287993956846,0.0
0.10473708979594497,18.09146169366152,31.045278455663457,42.9903868182428,21.249117673343346,0.32122974672963533,0.0
0.11226677735108136,19.934020526491345,32.55587104822821,44.42749821413133,21.56963313633924,0.4482991041608738,0.0
0.12033778407775893,20.29511664368833,36.29124285801206,45.53218366846452,21.913190878795557,0.5845036453283918,0.0
0.1289890261253308,20.682172437110463,37.22520120433492,46.09827724153187,22.28144744058019,0.7305001106421719,0.0
0.1382622173764655,21.097054182127692,38.30987983757513,46.70506802836058,22.676178452397465,0.8869924544466451,0.0
0.14820207057988585,23.82070848072122,41.293835691506054,47.260723364509914,23.734240767147313,1.054735239292727,0.0
0.15885651294280528,25.026783746750905,43.245415449773496,47.78665308361941,26.213998894083563,1.234537274228533,0.0
0.17027691722258995,27.296760402857863,44.34778078924662,48.350392584044876,27.192818488082718,1.4272655146516402,0.0
0.18251834943190426,27.64397434135927,46.07094409284713,49.801572334711814,30.44285584279117,1.7572768579598002,0.0
0.1956398343517063,28.016149947945955,49.42935347596679,51.13970454379913,32.27251402800245,2.208971260382734,0.0
0.2097046401323233,28.415081749866133,52.23118285811831,53.26540626224713,34.96542047429453,2.6931385692734313,0.0
0.22478058335487253,28.866448995700704,53.70419897233188,54.061627740945454,35.44165594079869,3.2674790588909066,0.0
0.24094035602395245,29.523444853615377,54.713525381435154,55.24557434142132,35.9521286032421,3.9931660541705356,0.0
0.2582618760682675,30.22767301046784,55.515208303510455,56.58191959705089,36.585312214496405,4.651282986989545,0.0
0.2768286630392064,31.892313168774375,56.47279346091194,57.661379861735696,37.54367404184803,5.042460285283797,0.0
0.29673024081888694,33.270704996267966,58.094174634099886,59.144770203082366,40.13657693051192,5.461759835595525,0.0
0.3180625692794119,34.128353110635416,63.500613706378864,59.7453716126504,42.58641916428617,5.911203383721276,0.0
0.3409285069746811,34.9415997500538,65.01150947406505,60.389151049868744,45.37988598798789,6.114811515448071,0.0
0.36543830709572545,35.46479369311161,65.95994300381125,61.243673450295546,49.15125675132286,6.199032711663279,0.0
0.39171014908092566,36.02560073893598,68.20922122211623,63.11665001872063,49.924799338885634,6.289308680779433,0.0
0.419870708444391,38.533277240077865,68.6784038508998,63.767671334282014,50.77251093621948,6.386074708407869,0.0
0.4500557675700497,40.73032120033676,69.18131663781475,63.91712666638228,51.70995537750932,6.489797373416752,0.0
0.48241087041653685,45.43546903844947,69.74948840157374,64.07732653946948,52.84180783278801,6.600976797644595,0.0
0.5170920242896755,48.7685179557946,71.04552688397784,64.24904339276941,54.96835739462794,6.720149057348643,0.0
0.5542664520663102,49.69805815166198,72.08797604108659,64.43310519718284,56.07357773475536,6.847888768015473,0.0
0.5941133984965034,53.21916197986719,73.40100944080976,64.6303994475308,57.75424996951205,6.984811854997024,0.0
0.6368249944718586,56.65085346237763,75.86099679600882,64.8418774418079,58.30427311512252,7.131578523331315,0.0
0.6826071834272386,59.4223552623901,76.33176269609336,65.0685588680764,58.89383815026428,7.2888964410675,0.0
0.7316807143427192,61.82956078294902,76.83637257777177,65.43189825033714,61.08032994724226,7.457524151444343,0.0
0.7842822061337682,66.76674573902007,77.397006605935,65.8882405739479,61.922902920957895,7.818859294794052,0.0
0.8406652885618325,69.38382043347274,78.08630274561239,66.37738994921216,63.799153511643446,8.572248298652058,0.0
0.9011018251665018,70.1401870034289,79.64628717706267,66.82045937219577,64.22654701629921,9.406097171471393,0.0
0.9658832241158698,70.70262373151132,80.67655001327675,67.18819880328769,64.68466640382437,10.350500586094757,0.0
1.0353218432956617,71.46252687161537,81.09187792098948,67.58237550720456,65.15815579560747,11.56451080034424,0.0
1.1097524964120722,74.16189167092524,81.53706429989039,68.00489009436595,65.30255914853012,14.109375301820021,2.292848169919955
1.1895340673703196,76.81147202912327,82.27243703087575,68.4022534336845,65.45734384899201,15.215360753214691,3.118491518646968
1.2750512407130128,77.75183692975813,84.20270527607799,68.79002464212165,65.62325622576289,15.484879336388332,3.290048107043015
1.366716356462006,78.3935590212668,86.39320296856508,69.2056732342831,65.80109626217227,15.773773966056625,3.473938124897185
1.464971398307285,80.2362349096944,86.63060053321688,69.65120335206079,65.99172145340661,16.08343761176305,3.671048238723546
1.5702901247293775,81.73861768835971,86.88506492196758,72.86193545866787,66.19605094111252,16.41536338546918,3.88232885866156
1.6831803533309566,82.05055949987775,87.15782309131629,73.1699543892043,66.41506994524212,16.730913200388823,4.108798721089391
1.8041864093920719,82.31296165109315,87.45019020528346,73.50011720699717,66.64983451450958,16.965410545049963,4.351549800687364
1.9338917504552302,82.59422823912166,87.76357597676592,73.85401586531366,67.5540579731843,17.216766213168892,4.807375837077862
2.07292177959537,82.89571545321189,88.12553075850627,74.23335676504142,68.29527387630296,17.48619217185858,5.909252173242731
2.2219468609395236,83.21887698084655,88.52807722744407,74.46646954944913,68.611832349212,17.774987518146578,7.613317142578574
2.381685551976158,84.67188146284681,88.95956329307518,74.71209932828819,68.95114862834403,18.084544742859517,9.1314899250413
2.5529080682395167,85.14368539964113,89.41067967089923,74.97538775596405,69.31485880241063,18.65983117145076,9.63349261670664
2.7364399970746693,85.4885291932443,89.70570557595683,75.25760433603696,69.72895910972632,19.384715057946348,10.171584944120323
2.9331662783900425,85.85816426208929,90.02194128252872,75.56010983835287,71.25207292792518,20.05130497878759,10.98854300921888
3.1440354715915,86.25437288365804,90.36091159122581,76.9346521909052,71.55689748225272,20.686302937821083,12.364280381742914
3.370064329271928,87.29243883798364,90.72425092258652,77.71632209992976,71.88363627591697,21.591236835554405,13.182612918917771
3.6123426997094303,88.61328451015733,91.39694291714153,78.24745595631407,72.23386475249325,23.256007703899538,15.24936310217515
3.8720387818125532,89.73786065187304,92.39224135861953,78.81525652144654,72.60927161627379,25.78514156570478,15.483540011923077
4.150404757850472,90.57156360430295,92.5759120716184,79.39346068241582,73.77121193214448,26.296585772861093,15.734552208640164
4.448782831127585,91.03597701065164,92.74351276593134,80.01323270328709,74.89088142003139,26.844798378769703,16.003610003315824
4.768611697714469,91.25453410389969,92.92316249525814,81.05688976366747,75.971382022059,28.828541501554902,16.292010717793133
5.111433483440165,91.488803554903,93.11572748062109,82.1537311815852,77.87504354901097,31.616561087779058,16.601144940093917
5.478901179593939,91.73991494578839,93.32213621681449,82.92086397204771,80.42184525083557,32.463935707037095,16.916931740899106
5.872786613189477,92.00907906583197,93.5433839493483,83.51213318594326,80.7025400839818,33.25282616184474,17.251306992489127
6.294988990221888,92.29759374954817,93.78053747324512,83.89668319457945,81.00341443897698,33.64937079116515,17.60972092202551
6.747544053110693,93.11981174966543,94.20299824038743,84.30887901063686,81.32591904826774,34.02377428737706,17.99390170177775
7.2326338964835335,94.08356077639998,94.95631836011596,84.75070812768145,81.67160893937016,34.42509414484665,19.033081424356705
7.752597488629457,94.5239275682505,95.53313868982214,84.98023867609064,83.36417649507202,34.854100545260614,20.95822030208351
8.309941949353387,94.99595290970127,95.75310503982062,85.15820741770956,83.54274569547876,35.235983033028894,21.58299585738011
8.907354638610439,95.45784883710739,95.98888506090125,85.34897056694075,83.73415247127213,35.64531955662418,22.031439354556845
9.547716114208056,95.49567104443537,96.24161561873956,85.5534479306259,83.9393197326821,36.08408382289957,22.512122046334575
10.234114021054527,95.53621234014341,96.51251530978432,85.77262544173394,84.15923673917253,37.105490745686105,22.893487832521654
10.96985797892384,95.57966820308218,96.80289033699056,86.00755991325565,84.39496386937519,38.65422148097368,23.19938856375958
11.758495540521558,95.62624816533481,96.97232417997397,86.2593841338618,84.64763773394057,40.21398021351151,23.527280902112004
12.603829296797274,95.67617682252232,96.97839233384924,86.44847868592427,84.88540387433005,42.328312615992346,23.87874585322585
13.50993521198025,95.72969491674117,96.98489673531175,86.59664587481511,85.03853548640416,43.3158223834734,24.259767596237303
14.481182276745331,95.78706049735476,96.99186874677603,86.75546499837823,85.20267593208229,44.65503010394345,24.79627818630056
15.52225357427048,95.84855016523564,96.99934198534201,86.92570183824931,85.37861665093514,46.349167456178336,25.371359230450985
16.638168860761272,95.91446040645795,97.00735248488722,87.10817722911602,85.56720598016821,48.00110864569517,27.587716764317186
17.834308769319094,95.98510902187085,97.01593886981225,87.30377101655462,85.76935324506786,48.961591817258295,33.15836446621183
19.116440753857,96.06083665944583,97.02514254127671,87.5134262994005,85.98603314351486,49.65655051714878,33.599763192648695
20.49074689815846,96.14200845678634,97.0350078768243,87.73815397710851,86.21829044570644,51.029597107635084,33.896792491274134
21.96385372416547,96.22901580171991,97.0455824443588,87.94187248685421,86.42712360733464,51.942910027772015,34.21517561802034
23.542864143224154,96.3222782194613,97.05691723150338,88.10435184807716,86.59063998824097,52.54393410457443,34.55644772776096
25.23539170434766,96.42224539544637,97.0690668914487,88.27851206492203,86.7659117774823,53.20475292842924,35.00982535030702
27.049597304631316,96.52939934359021,97.08209000647537,88.46519288950893,86.95378408687164,53.967854226028564,35.86739404765501
28.99422853882875,96.64425673042417,97.09604937042148,88.6652944448457,87.15516278442509,54.656808973524555,37.89359013246116
31.07866187782014,96.76737136631807,97.11101229145693,88.87978156497061,87.37101886220546,55.062996497454364,39.705694021852274
33.3129478793467,96.89933687579983,97.1270509166248,89.10968844711381,87.60239311817591,55.49838537832413,40.0579665214489
35.707859649004625,96.97866621316031,97.1442425797142,89.35612363830863,87.8504011746382,55.96507494020689,40.435564355761215
38.27494478516307,96.9977952640142,97.16267017414245,92.4546253822378,91.09963820559153,57.836781810230896,40.84030819651124
41.0265810582719,97.01829952756914,97.1824225526439,92.52081476035697,92.45809086495866,58.266480009961,44.06378157123618
43.97603609302721,97.04027786968037,97.20359495569328,92.59176258018651,92.53217571351067,58.727069780129774,45.33426731485225
47.13753134116719,97.0638362637999,97.2262894707286,92.66781093237832,92.61158661955818,59.33430214408923,46.56675970793571
50.526310653356795,97.08908830195105,97.25061552438855,92.74932650093258,92.69670648040074,60.32613614506806,52.767425855961214
54.15871378079465,97.1161557424375,97.27669041013716,92.83670233124596,92.7879457203298,61.4214155429249,55.1349646705607
58.05225516094896,97.14516909692803,97.30463985382036,92.93035972526721,92.88574426958066,63.98267244204793,57.68736588393686
62.22570836730231,97.17626825974746,97.33459861988099,93.03075027289796,92.99057368555349,65.4354440981228,58.766451535591486
66.69919663030115,97.20960318240813,97.3667111611555,93.1383580294336,93.10293942653212,65.9424786845679,61.73992928550957
71.49428986597577,97.24533459663449,97.40113231538524,93.25370184954332,93.22338328886316,66.48596465631519,63.76523320649383
76.63410868007446,97.28363478936666,97.43802805180113,93.37733788904286,93.35248601934734,67.26255649236637,64.01519147763199
82.14343584919422,97.32468843348013,97.477576271381,93.50986228652333,93.49087011543902,68.18814926663826,64.2831195786285
88.04883581643465,97.36869347822712,97.51996766463867,93.65191403776554,93.63920282675574,69.12826675296455,64.57030938425777
94.37878277775371,97.41586210369265,97.56540663108059,93.80417807679994,93.79819937237028,70.54639138046421,64.878145643876
101.1637979766207,97.46642174386797,97.61411226476334,97.03705776648196,97.0369983721475,86.39328073502256,72.93452615229519
108.43659686896086,97.52061618327404,97.66631941070425,97.45800842809734,97.45757786706665,86.57853415160581,74.22969293400226
116.23224686798518,97.5787067324226,97.7222797972388,97.90922178809653,97.90839337670619,86.77710568069449,74.35118740760747
124.58833642950081,97.6409734877828,97.78226324978453,98.39287347178903,98.39161860805184,86.98995277896594,74.46884872217947
133.54515629298973,97.70771668232847,97.84655899186427,98.48484848484848,98.48484848484848,87.21810173592111,74.59496886387545
143.14589375234786,97.77925813317798,97.9154770396614,98.48484848484848,98.48484848484848,87.46265262236706,74.73015594893631
153.436840893001,97.85594279330692,97.98934969683168,98.48484848484848,98.48484848484848,87.72478459465238,74.87506181188168
164.46761779946627,97.93814041481532,98.06853315677914,98.48484848484848,98.48484848484848,88.06464495077665,75.03038514847476
176.2914118095948,98.0262473317695,98.15340922012145,98.48484848484848,98.48484848484848,88.50549085845044,75.19687488463886
188.96523396912076,98.12068837121458,98.24438713562637,98.48484848484848,98.48484848484848,88.97802975999305,75.3753337875699
202.55019392306664,98.2219189015725,98.34190557349547,98.48484848484848,98.48484848484848,89.62786226269256,75.56662233645656
217.1117945694501,98.33042702830167,98.4464347405098,98.48484848484848,98.48484848484848,90.94466097798094,75.79813657599183
232.72024789604072,98.44673594740588,98.48484848484848,98.48484848484848,98.48484848484848,91.38800434626786,76.43094924266555
249.45081352303166,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,91.86322025416179,77.10925564675617
267.3841615839944,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,92.37260006058143,77.83178924959505
286.606761694825,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,92.65346647368098,78.60485614156298
307.2112998861753,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,92.92483679386099,78.91338647626432
329.2971255097148,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,93.21571628435186,79.08605422811999
352.970730273065,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,93.52750748514381,79.27113529244076
378.3462617131925,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,93.86171376667727,79.46952207863542
405.54607358408276,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,94.50298661201796,79.68217115260249
434.7013158125018,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,95.27436434010649,79.9101078490248
465.95256686646775,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,96.02953267676031,80.15443121524817
499.450511585514,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,96.81758705716773,80.50085131629089
535.3566677410719,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,80.99102631985713
573.8441648302393,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,81.51644065107115
615.0985788580505,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,83.36470360402681
659.3188271333541,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,83.53870501304307
706.7181273927491,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,83.72521561289706
757.5250258771905,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,83.9251347058203
811.9844993184009,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,84.13942624606808
870.3591361485165,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,84.36912348783878
932.9304026284676,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,84.61533396733813
1000.0,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,98.48484848484848,85.08126182689293


==> data/error_percentiles_dbestpp_queries.csv <==
error_relative_pct,pairwise_hist_2000_0.001_100000,pairwise_hist_8000_0.001_1000000,dbestpp_100000,dbestpp_10000
0.001,8.506850897326007,9.204489160212725,0.0,0.0
0.0010718913192051276,8.539983728965645,9.210652314276782,0.0,0.0
0.0011489510001873086,8.575498523580858,9.217258545616968,0.0,0.0
0.0012315506032928262,8.613566523632258,9.224339707643173,0.0,0.0
0.001320088400831418,8.654371282426855,9.231929943748947,0.0,0.0
0.0014149912974345759,8.69810954916104,9.240065851941445,0.0,0.0
0.0015167168884709225,8.744992217590493,9.248786661306832,0.0,0.0
0.0016257556664437934,8.795245342901197,9.258134421162035,0.0,0.0
0.0017426333860096508,8.849111231684667,9.268154203804839,0.0,0.0
0.0018679135990207828,8.906849610272937,9.278894321839985,0.0,0.0
0.0020022003718155844,8.968738877066682,9.290406561129094,0.0,0.0
0.0021461411978584036,9.035077444894869,9.302746430487705,0.0,0.0
0.002300430119772917,9.106185179878404,9.315973429333324,0.0,0.0
0.002465811075822604,9.182404943735593,9.33015133457508,0.0,0.0
0.0026430814869741054,9.202489730225215,9.345348508128229,0.0,0.0
0.002833096101839324,9.211523914006824,9.361638226536305,0.0,0.0
0.0030367711180354575,9.221207577178433,9.379099034290217,0.0,0.0
0.0032550885998350564,9.231587411670189,9.397815122547945,0.0,0.0
0.0034891012134067737,9.242713466156687,9.417876735080881,0.0,0.0
0.0037399373024787977,9.254639387377766,9.439380603404192,0.0,0.0
0.004008806328898464,9.267422678808167,9.462430413189278,0.0,0.0
0.00429700470432084,9.281124977923282,9.487137304207243,0.0,0.0
0.004605922041145104,9.295812353397926,9.513620406213946,0.0,0.0
0.004937047852839003,9.311555623671104,9.542007413360555,0.0,0.0
0.005291978735958442,9.328430698412824,9.572435199899218,0.0,0.0
0.005672426068491977,9.34651894453941,9.605050480152638,0.0,0.0
0.006080224261649421,9.365907578542144,9.640010515929722,0.0,0.0
0.00651733960488242,9.38669008702092,9.677483874798277,0.0,0.0
0.0069858797467852495,9.408966677450627,9.717651242870943,0.0,0.0
0.007488103857590023,9.432844761353717,9.760706296023349,0.0,0.0
0.008026433522257174,9.458439472208692,9.806856633745328,0.0,0.0
0.008603464416684501,9.485874220591704,9.856324780127903,0.0,0.0
0.009221978823334321,9.515281289228032,9.909349256812552,0.0,0.0
0.009884959046625586,9.54680247082258,9.966185733076225,0.0,0.0
0.010595601792776159,9.580589751744867,10.027108258597462,0.0,0.0
0.01135733358343105,9.61680604486501,10.092410584847729,0.0,0.0
0.012173827277396614,9.65562597507428,10.162407581479293,0.0,0.0
0.013049019780144023,9.697236721277745,10.237436754539095,0.0,0.0
0.01398713102647238,9.741838918918887,10.317859873829036,0.0,0.0
0.014992684327860457,9.7896476273879,10.55917177644173,0.0,0.0
0.016070528182616384,9.840893366978243,10.8935208474922,0.0,0.0
0.017225859653987867,9.895823230391377,11.251906714335501,0.0,0.0
0.018464249428955436,9.954702074149038,12.09041053315549,0.0,0.0
0.019791668678535563,10.017813795657712,12.725157831182974,0.0,0.0
0.021214517849106298,10.085462702082951,12.853520315695347,0.0,0.0
0.022739657523579274,10.157974977633884,12.991110948555761,0.0,0.0
0.024374441501222206,10.23570025633274,13.138593153522779,0.0,0.0
0.026126752255633278,10.319013307852842,13.296678048764155,0.0,0.0
0.02800503894183631,10.42046523641847,13.46612787567084,0.0,0.0
0.03001835813575589,10.534505749955418,13.647759674172926,0.0,0.0
0.032176417502507354,10.656744786453366,15.051311023862965,0.0,0.0
0.03448962260405758,10.787771748543518,16.13086921539864,0.0,0.0
0.03696912707195026,10.92821841178977,16.596626508574694,0.0,0.0
0.03962688638701478,11.078761970934753,17.095867707986585,0.0,0.0
0.04247571552536898,11.240128305144504,17.740322767266008,0.0,0.0
0.04552935074866948,11.41309547799589,19.044804566379877,0.0,0.0
0.04880251583654431,11.780564269582005,20.952748755022295,0.0,0.0
0.05231099308056261,12.326385214721455,21.571305271842654,0.0,0.0
0.05607169938205458,13.206622463060194,22.415573930623783,0.0,0.0
0.06010276782070382,13.955571576310351,23.28491172215481,0.0,0.0
0.0644236350872137,14.269256605738535,23.99522753689808,0.0,0.0
0.06905513520162328,14.605492865747213,24.88729137673864,0.0,0.0
0.07401959996915641,14.994714805565584,26.04934954750616,0.0,0.0
0.07934096665797492,15.857273818329599,27.225902276330324,0.0,0.0
0.08504489341802678,16.284048946215034,29.475505865394602,0.0,0.0
0.09115888299750818,16.559996656358514,30.37341934065438,0.1342315454591693,0.0
0.09771241535346496,16.855782611415847,30.97346259000439,0.2954430553876234,0.0
0.10473708979594497,17.1728330089846,31.59756756406653,0.4682442734358847,0.0
0.11226677735108136,18.570636261476192,32.743534358426004,0.6534683990098873,0.0
0.12033778407775893,18.844571246935978,35.577264696882715,0.852008531320021,0.0
0.1289890261253308,19.138199779876903,36.28578482167937,1.0648219756570907,0.0
0.1382622173764655,19.452937655407215,37.10864447448228,1.3074954470217626,0.0
0.14820207057988585,21.519158157788514,39.37233512229194,1.579363804684893,0.0
0.15885651294280528,23.268252799853546,40.852843904425875,1.8707771372305537,0.0
0.17027691722258995,25.307169352723474,42.82618071388494,2.1831405586868833,0.0
0.18251834943190426,25.593414234253153,44.14577367963116,2.7922062119698956,0.0
0.1956398343517063,25.900237637931717,46.693532521997795,3.6037377869727814,0.0
0.2097046401323233,26.229118980863745,48.819058260181706,4.221184918437723,0.0
0.22478058335487253,27.849687782495508,50.5207147162494,4.833181603334882,0.0
0.24094035602395245,29.135158467068464,53.024191921614026,5.3901041811076205,0.0
0.2582618760682675,29.85143385937392,54.289718067105625,5.895170664433836,0.0
0.2768286630392064,32.24014562228861,55.485107682990666,6.195376498008494,0.0
0.29673024081888694,33.285822181076846,56.71512098678842,6.517164524991914,0.0
0.3180625692794119,33.93645178507974,60.81655752437937,6.862086317739584,0.0
0.3409285069746811,34.55339751153507,61.96275431365854,7.018343721157822,0.0
0.36543830709572545,34.95030326144099,62.6822556120867,7.082978592671819,0.0
0.39171014908092566,35.375743089307754,64.39402215241705,7.152260150365611,0.0
0.419870708444391,37.44395843863205,64.84271062655593,7.226522450638597,0.0
0.4500557675700497,40.094266657726735,65.32365590701276,7.306123565645414,0.0
0.48241087041653685,43.66368915560535,66.70650844257317,7.39144730982027,0.0
0.5170920242896755,46.24068981962506,67.68971004991421,7.482905090523378,0.0
0.5542664520663102,47.10472217881753,68.4805335484105,7.580937891732805,0.0
0.5941133984965034,50.71798495024408,69.4885418590283,7.686018400346553,0.0
0.6368249944718586,54.37191087542116,74.83912008377828,7.798653285347288,0.0
0.6826071834272386,56.573281003652255,75.51832452587202,7.919385640819244,0.0
0.7316807143427192,59.50142513297216,76.29774790842595,8.048797604596821,0.0
0.7842822061337682,63.2943128594865,77.1057751263415,8.326101319260552,0.0
0.8406652885618325,65.27967986907127,77.6286894392002,8.904283578035301,0.0
0.9011018251665018,65.85347519800352,78.81212590443836,9.54421410833851,0.0
0.9658832241158698,66.28015133654881,79.95727612795713,10.268988821886675,0.28346920303000983
1.0353218432956617,66.95350029185003,80.62877720072996,11.20067107933395,0.8982789557770695
1.1097524964120722,70.05384885380535,81.22972238449152,13.153706626978158,2.888827347295598
1.1895340673703196,75.11366666455159,81.95380280503218,14.002486159443832,3.5151774739160904
1.2750512407130128,76.22553146395444,83.41814423242698,14.209326002344534,3.645323851319988
1.366716356462006,76.7123551195817,85.0799011025896,14.43103583441555,3.7848266234852206
1.464971398307285,78.11024717287162,85.2599958068082,14.668684678794897,3.934358433974184
1.5702901247293775,79.24998583254875,85.45303775689494,14.923418412104255,4.094640283582332
1.6831803533309566,79.48663134473485,85.65995774743534,15.165584549135607,4.266445006803446
1.8041864093920719,79.68569504565686,85.8817534890656,15.345547627596483,4.450600998222598
1.9338917504552302,79.89906969864401,86.11949441915576,15.538448489176128,4.7964000603119405
2.07292177959537,80.12778413691936,86.78141491302769,15.745217248170537,5.632306246368048
2.2219468609395236,80.37294115788357,87.53144955927361,15.966850886019465,6.925045188622826
2.381685551976158,81.4752204200907,88.01697235987223,16.204418058473582,8.076762471870412
2.5529080682395167,82.08152243385017,88.51844664688907,16.64591694553198,8.457592100030324
2.7364399970746693,82.63327968749853,88.74225940245002,17.202223184005337,8.86580007255105
2.9331662783900425,83.17884888262097,88.98216235226317,17.713792193023036,9.48556136331547
3.1440354715915,83.75042182351355,89.23931224161959,18.20111620809525,10.563259365603045
3.370064329271928,84.61265475065424,89.5149489757553,18.895600362169663,11.298648806587767
3.6123426997094303,85.6146756054067,90.02526704059012,20.173215214620576,13.867332928086894
3.8720387818125532,86.46780233360482,90.78032103067687,22.114178410889714,14.044984376861185
4.150404757850472,87.10026664234476,91.02702179360158,22.50668210475386,14.235407422646562
4.448782831127585,87.51122472056228,91.27280882463818,22.927403406962796,14.439520232400511
4.768611697714469,87.77803978616828,91.5362658095795,24.449810919797944,14.658306981314333
5.111433483440165,88.0640365388245,91.81866306472207,26.589453858062996,14.89282259823217
5.478901179593939,88.37059397531755,92.13335632121336,27.239764612377304,15.132384998843001
5.872786613189477,88.82326267739816,92.48107274089362,27.845192170718057,15.386048982807846
6.294988990221888,89.40139215249292,92.85378695269398,28.149517118801164,15.657949205214756
6.747544053110693,90.18284569514849,93.30342395247781,28.436850034498676,15.949396693302662
7.2326338964835335,90.94491558152043,93.8749081812374,28.744839692556734,16.73773993112118
7.752597488629457,91.3735254900229,94.31249601756622,29.074077162641863,18.19819011422427
8.309941949353387,91.832948730272,94.479367041703,29.367149769533803,18.727282045054473
8.907354638610439,93.1125370175589,94.65823464390209,29.681291752758092,19.1341341314431
9.547716114208056,93.2165989196736,94.84996127398634,30.018017817574083,19.693377192484938
10.234114021054527,93.32814196921031,95.05547138443409,30.801888246689334,20.81574939018884
10.96985797892384,93.44770399572639,95.2757558878319,31.990449043537943,21.047812013886578
11.758495540521558,93.57586149405553,95.45685540816073,33.18747318711349,21.296557925740142
12.603829296797274,93.7132324040056,95.58286648128905,34.81010037971505,21.56318650934375
13.50993521198025,93.86047908989237,95.717936656699,35.567956712898194,21.852237486800714
14.481182276745331,94.01831153427614,95.86271720520443,36.595720777444974,22.259245520641805
15.52225357427048,94.18749076130003,96.01790621833719,37.89587269892756,22.695513898962815
16.638168860761272,94.34673198653535,96.18425197435018,39.16364151878931,24.376888579826833
17.834308769319094,94.50406416303545,96.36255654620712,39.90075651091915,28.602897181264147
19.116440753857,94.67270715725755,96.55210122578185,40.434096908509524,28.9377513875266
20.49074689815846,94.85347411880899,96.59160529344761,41.48783033841762,29.163083958897623
21.96385372416547,95.04723665569507,96.63394936065183,42.18874490503434,29.404615986084394
23.542864143224154,95.25492903697042,96.67933759870785,42.64999594071992,29.663512069335905
25.23539170434766,95.4691236000989,96.72798885707412,43.15713596832941,30.007453714026017
27.049597304631316,95.68102347827563,96.78013771858535,43.74277184788239,30.658023070634833
28.99422853882875,95.90815711823392,96.83603563054565,44.271504561076995,32.195137341867095
31.07866187782014,96.15161969520466,96.8959521171376,44.5832298701394,33.569836844163795
33.3129478793467,96.41258511801091,96.96017607899277,44.91736552289992,33.837078050754336
35.707859649004625,96.60836804860986,97.02901718619029,45.27552262853087,34.123531580232644
38.27494478516307,96.72917469772894,97.10280737139979,46.82892332174741,34.430578631836106
41.0265810582719,96.85866629622194,97.18190243036838,47.35125516110583,36.87597222645503
43.97603609302721,96.99746721655659,97.26668373746884,48.07980505180279,37.839788997474116
47.13753134116719,97.14624671816097,97.35756008458068,49.02399931988242,39.74741125138327
50.526310653356795,97.30572217440637,97.45496965217094,49.785174250866184,44.628162143602765
54.15871378079465,97.47666253158211,97.55938212207846,50.625737509686545,46.96321664254153
58.05225516094896,97.6598920165406,97.67130094218909,52.591353269478645,49.59896228995441
62.22570836730231,97.72233022504221,97.72320646090142,53.74910374750915,51.24385440497701
66.69919663030115,97.75107125445341,97.75468019597258,54.21471307753669,53.733739457972774
71.49428986597577,97.78187851438429,97.78841661937832,55.68129021901675,55.302936655585206
76.63410868007446,97.81490054887269,97.82457839876797,57.92403555502861,55.55610168916901
82.14343584919422,97.85029658098331,97.86333989618274,59.30718432090845,55.827467090993785
88.04883581643465,97.88823728053698,97.90488800878101,60.02866983367046,56.118341309542366
94.37878277775371,97.92890558703313,97.94942307000447,61.216449603394345,57.76617181305218
101.1637979766207,97.97249759173313,97.99715981553017,86.06926195943592,73.72044512702853
108.43659686896086,98.01922348315782,98.04832841866626,86.2114331861161,74.70298544418561
116.23224686798518,98.06930856055804,98.10317560018369,86.36382528983532,75.14036271989342
124.58833642950081,98.12299432024507,98.16196581793508,86.52717306292736,75.60307437997565
133.54515629298973,98.18053962001854,98.224982541997,86.7022641229162,75.9187111182773
143.14589375234786,98.24222192730676,98.2925296214837,86.88994271018866,76.04577914735077
153.436840893001,98.30833865703755,98.36493274962315,87.0911137586867,76.18198226466313
164.46761779946627,98.37920860569022,98.44254103415913,87.35193682268905,76.32797720375893
176.2914118095948,98.45517348844353,98.52572868065164,87.69026042625266,76.48446791162361
188.96523396912076,98.53659958683124,98.61489679679208,88.05290655999467,76.65220894292001
202.55019392306664,98.62387951484976,98.71047532643288,88.55161522485709,76.83200909824114
217.1117945694501,98.71743411203367,98.81292512265725,89.56218168077609,77.04226452891335
232.72024789604072,98.81771447262683,98.85057471264368,89.90242194015907,77.5223293105279
249.45081352303166,98.85057471264368,98.85057471264368,90.2671225206358,78.03690658259663
267.3841615839944,98.85057471264368,98.85057471264368,90.65804190695785,78.58503552268131
286.606761694825,98.85057471264368,98.85057471264368,90.87359054956913,79.17150006141559
307.2112998861753,98.85057471264368,98.85057471264368,91.08185149296308,79.5747494305338
329.2971255097148,98.85057471264368,98.85057471264368,91.30508459031654,79.93850522078475
352.970730273065,98.85057471264368,98.85057471264368,91.54436620952899,80.32841189466535
378.3462617131925,98.85057471264368,98.85057471264368,91.80085010000813,80.62104265267925
405.54607358408276,98.85057471264368,98.85057471264368,92.29298972550217,80.87314546461872
434.7013158125018,98.85057471264368,98.85057471264368,92.88497728426776,81.14337228028383
465.95256686646775,98.85057471264368,98.85057471264368,93.46452507751373,81.43302605821172
499.450511585514,98.85057471264368,98.85057471264368,94.06931099736128,81.75926651580689
535.3566677410719,98.85057471264368,98.85057471264368,95.36125346843815,82.13112341506402
573.8441648302393,98.85057471264368,98.85057471264368,95.45436512012299,82.52971359736432
615.0985788580505,98.85057471264368,98.85057471264368,95.55417069128082,83.93184411339965
659.3188271333541,98.85057471264368,98.85057471264368,95.6611514166132,84.06384518230853
706.7181273927491,98.85057471264368,98.85057471264368,95.77582312741924,84.20533598219777
757.5250258771905,98.85057471264368,98.85057471264368,95.89873873879066,84.35699874234643
811.9844993184009,98.85057471264368,98.85057471264368,96.03049091561446,84.51956473839647
870.3591361485165,98.85057471264368,98.85057471264368,96.17171493023827,84.69381781836044
932.9304026284676,98.85057471264368,98.85057471264368,96.32309172557683,84.88059818211858
1000.0,98.85057471264368,98.85057471264368,96.48535119842933,85.23406069626358


==> data/error_percentiles_deepdb_queries.csv <==
error_relative_pct,pairwise_hist_2000_0.001_100000,pairwise_hist_8000_0.001_1000000,deepdb_1000000,deepdb_100000
0.001,6.45928958836941,6.85472984204457,4.828067312617081,4.196894620956687
0.0010718913192051276,6.480490771672254,6.858402406452603,4.851729444856225,4.209298858737395
0.0011489510001873086,6.503216136011449,6.862338996360796,4.877092678997247,4.222594853535893
0.0012315506032928262,6.527575256772407,6.866558592910658,4.904279309499976,4.236846714940599
0.001320088400831418,6.5536855868595465,6.871081541823003,4.933420422734288,4.252123161462817
0.0014149912974345759,6.581673023021532,6.875929651499354,4.964656529042121,4.268497851878285
0.0015167168884709225,6.6116725128903715,6.88112629817599,4.998138240239255,4.286049740389296
0.0016257556664437934,6.643828705661362,6.886696538637651,5.034026995823597,4.304863457319905
0.0017426333860096508,6.678296649551275,6.892667231034391,5.072495841391528,4.325029717179808
0.0018679135990207828,6.715242539397722,6.899067164384101,5.1137302630156345,4.346645756064472
0.0020022003718155844,6.754844518004437,6.905927197385146,5.15792908160696,4.369815800500544
0.0021461411978584036,6.797293535096322,6.913280407208427,5.205305411574122,4.394651569997166
0.002300430119772917,6.842794268025903,6.921162248986295,5.256087688401722,4.421272815726375
0.002465811075822604,7.4215970862071465,6.929610726767342,5.310520770102699,4.449807897929942
0.0026430814869741054,7.5384699077369435,6.938666576761342,5.368867117855559,4.480394404836749
0.002833096101839324,7.543853291223244,6.948373463757935,5.431408061519173,4.513179816074963
0.0030367711180354575,7.549623693250163,6.958778191666089,5.559336588582375,4.548322213777775
0.0032550885998350564,7.55580893709114,6.9699309291895295,5.861563238456236,4.585991044811474
0.0034891012134067737,7.5624388462714505,6.981885451726279,6.167802903110398,4.6263679378011
0.0037399373024787977,7.569545388368943,6.9946994006586625,6.2239851572611515,4.669647578893155
0.004008806328898464,7.577162829152812,7.008434561284022,6.284206427778721,4.716038650478041
0.00429700470432084,7.5853278978036,7.0231571607262335,6.348757084878007,4.765764837398505
0.004605922041145104,7.594079964011093,7.038938187264474,6.4179483738717185,4.801890415117033
0.004937047852839003,7.603461227804014,7.05585373261896,6.492113915908693,4.819044871635558
0.005291978735958442,7.613516923026819,7.073985358844054,6.571611316602267,4.837432584663446
0.005672426068491977,7.624295535444717,7.093420491597805,6.6568238903050805,4.857142214638074
0.006080224261649421,7.635849036528538,7.1142528416841495,6.7481625083442545,4.878268795912623
0.00651733960488242,7.648233134046713,7.136582856900343,6.846067580128636,4.900914194985295
0.0069858797467852495,7.661507540672633,7.160518206368302,7.2143652612069715,4.925187601671227
0.007488103857590023,7.675736261902557,7.186174299685146,7.665421276049604,4.951206055585413
0.008026433522257174,7.690987904672302,7.213674843396189,8.273988520814884,4.9790950104751674
0.008603464416684501,7.7073360081608095,7.243152437473476,8.597511847954058,5.008988939123198
0.009221978823334321,7.7248593983756075,7.274749214675973,8.977670790063048,5.0410319817379605
0.009884959046625586,7.743642568229895,7.308617525874189,9.613636117803766,5.075378640957645
0.010595601792776159,7.763776084943859,7.344920674643693,9.873290687037612,5.112194526818921
0.01135733358343105,7.785357026734629,7.383833704669537,10.151612165791317,5.151657155282469
0.012173827277396614,7.808489450900427,7.425544243758209,10.451391615514403,5.1939568041655635
0.013049019780144023,7.8332848955559164,7.4702534085267205,10.773802654353236,5.239297430608778
0.01398713102647238,7.859862917437967,7.518176774131001,11.033064006227612,5.287897654500581
0.014992684327860457,7.888351668374981,7.661972222948153,11.20423792234505,5.339991812601631
0.016070528182616384,7.918888513199363,7.8612076283001455,11.387717757105676,5.3958310884514455
0.017225859653987867,7.951620692082532,8.074766329775263,11.584388199234786,5.455684723505563
0.018464249428955436,7.98670603048607,8.574422714962516,11.966778053523491,5.5621606340278085
0.019791668678535563,8.024313700152197,8.990399587660967,12.69307018429819,5.702984640939473
0.021214517849106298,8.064625034802853,9.126340228751005,13.495874277467093,5.853932671483771
0.022739657523579274,8.107834404480464,9.272053821862595,14.069668519381368,6.015732555075313
0.024374441501222206,8.15415015274622,9.4282429574091,15.293587323595279,6.2039181319216405
0.026126752255633278,8.203795601254773,9.628980894988864,15.829208414221414,6.500496819087751
0.02800503894183631,8.306504711968604,10.392620392990235,16.399454279704496,6.81839693932236
0.03001835813575589,8.438168951634209,10.707185573162068,18.077600703916115,7.828016242289104
0.032176417502507354,8.579298707181517,11.708657938877245,19.11285343992928,8.240895462764412
0.03448962260405758,8.730574467034216,12.351956313285491,20.080380145114706,8.464545942988751
0.03696912707195026,8.892725640826484,12.629496618123275,20.36557161105898,8.704274951277277
0.03962688638701478,9.077361911250126,12.926989661608442,21.288988201155423,9.053718960131519
0.04247571552536898,9.276085382196179,14.564647682220658,23.056605696649974,9.656628202017771
0.04552935074866948,9.489095345625564,15.502512554691338,24.494608967112956,9.937585951757223
0.04880251583654431,9.714478678996054,17.280062614294106,25.884577905437855,10.23874212476635
0.05231099308056261,9.953611529168175,17.648654511303498,26.94977502423465,10.533497777286033
0.05607169938205458,10.209935955404452,17.987635246302315,27.237293842483556,10.845760263912098
0.06010276782070382,11.055717309171236,18.310239553071145,27.486680173005183,11.38397719464683
0.0644236350872137,11.242639210268852,19.323546379923023,27.685971244090542,12.007090321184345
0.06905513520162328,11.442999173424708,20.45799290506424,27.89958961318203,13.107079748884118
0.07401959996915641,11.674932795097298,22.084477280523576,29.133229962850262,13.352385882015218
0.07934096665797492,12.188923439689555,22.517877423231297,30.32391448078849,13.615327396666222
0.08504489341802678,12.443234646032245,24.242339862078325,30.710560103815222,14.155074722750257
0.09115888299750818,12.607669240432813,24.974104735478896,31.518235523705133,14.66583715329615
0.09771241535346496,12.783925254747798,25.853851286536372,32.06257225911597,15.609787743335291
0.10473708979594497,12.972852546449726,27.007479146549137,33.13264061646592,17.41618023725147
0.11226677735108136,14.448291038954823,27.73073622728125,33.78229371323745,17.985757247421947
0.12033778407775893,14.6235139904336,29.419328963210933,34.82761529648073,18.210833298811483
0.1289890261253308,14.811333951049203,29.841529311548666,35.20191593366914,18.452090364456893
0.1382622173764655,15.012656536406517,30.331863488218897,35.49905153814702,19.086744512029167
0.14820207057988585,16.774481905768305,33.05063805232465,36.43292974012092,19.633286922135085
0.15885651294280528,18.19525196310645,34.29002307521608,36.670678791225214,20.75427347266791
0.17027691722258995,20.554527962283476,35.11612008281012,36.92551993525316,21.196753563105887
0.18251834943190426,21.34738311902151,35.915414230868535,37.58153269925329,23.350880038522035
0.1956398343517063,21.64509502922354,38.78313239324526,38.18644178007358,24.34464032215587
0.2097046401323233,22.046014185666685,40.049712798875404,39.335100278376565,26.75341406739836
0.22478058335487253,24.00175866746384,41.51528925920958,40.06841750821302,27.08192577644554
0.24094035602395245,24.301666397711788,42.59183636734991,41.26570837109259,27.5806816504189
0.2582618760682675,24.62313489032708,43.245532543371425,42.61525168452795,29.354175723820898
0.2768286630392064,25.37769609434297,45.753834700231096,43.19494957474829,30.855320150309424
0.29673024081888694,26.13206419306382,49.54942140993556,45.22982762605093,33.10439623749902
0.3180625692794119,27.622686342997085,52.678359620691815,45.50133237284196,35.07892295415341
0.3409285069746811,28.811551615649805,55.134806913032726,45.79235595405026,37.63748270689864
0.36543830709572545,29.467886802594467,55.84490574144892,46.1786469021884,39.34234894237883
0.39171014908092566,29.9743665689976,56.87132294567489,47.025334939969596,39.69203257785241
0.419870708444391,32.530762137609806,57.248131998895424,48.71411703837399,40.07524466979785
0.4500557675700497,34.16576163850839,57.68591359032279,48.99792849222596,40.50491810685958
0.48241087041653685,36.972083574057,58.404095192123854,49.30214352590087,41.05084133980486
0.5170920242896755,38.84202346021828,59.50263813727103,50.105070857674264,43.341860192092085
0.5542664520663102,40.05005909757794,59.984975470628186,50.42541657280929,43.84148034584832
0.5941133984965034,41.86619651144681,61.76402791293519,50.74290241946841,44.60472090782232
0.6368249944718586,43.49785100032479,63.081339108996,50.99733414728783,44.8640993423877
0.6826071834272386,46.72935145937815,63.389234208432846,51.270057307667834,45.14212483478736
0.7316807143427192,50.17730402049964,63.755447896408725,51.52426206156637,46.78973819532869
0.7842822061337682,53.469898758735106,65.54420131272141,51.775556881272976,47.17062734783028
0.8406652885618325,54.65295992198082,66.69248490744218,52.04491761707771,48.018795423071694
0.9011018251665018,55.11648855934535,67.51133529922012,54.17911177099262,48.21200070599827
0.9658832241158698,55.82028499073706,67.97707055394703,54.345350143951975,48.419095771591834
1.0353218432956617,57.66634031990155,68.16482152592675,54.5235396128459,48.66970162938783
1.1097524964120722,60.197768074095904,68.36607016296415,54.71453935772708,49.41951690006989
1.1895340673703196,61.43532297206942,68.69849893176574,55.386278009574625,49.86756625770728
1.2750512407130128,62.497809172672895,69.57108594672019,55.792943001947606,50.30129531588513
1.366716356462006,63.34354843258532,70.60374887309257,56.16200481977525,50.70715925760662
1.464971398307285,64.35336646602624,71.05181028636365,57.42416779098909,50.87773885055531
1.5702901247293775,65.032525804327,72.69740050292519,59.14501726293558,51.06058163547056
1.6831803533309566,65.93406778436044,72.92611857470983,59.84263646638994,51.256569229400505
1.8041864093920719,66.17527182937978,73.17127949040115,60.59906660043787,51.96255562438392
1.9338917504552302,66.43381635139318,73.70029851414051,61.10033000885823,53.446063857115746
2.07292177959537,66.87308493192954,74.26657513036568,61.63114736073998,54.632906883901555
2.2219468609395236,68.84874755235761,75.09844473255417,62.47707935749331,55.60815944032152
2.381685551976158,70.46811079827322,75.66663237158855,62.69635120164628,56.21248241276598
2.5529080682395167,70.8451329238076,76.05787972148558,62.93138678793995,56.523042848518536
2.7364399970746693,71.19229806221647,76.59509399392043,64.74399237476821,56.86377603590368
2.9331662783900425,71.50308154283188,76.95470387633453,65.46324347899159,58.22645954193678
3.1440354715915,71.8281603835038,77.28091780751672,66.28552770273797,58.90691206043528
3.370064329271928,72.33767783086931,77.7858976631083,66.75833824673859,59.260490121218766
3.6123426997094303,72.93477244979715,78.95600085094655,67.15380352238267,60.323318795026154
3.8720387818125532,73.57793066962644,79.43660238293943,68.5364198556275,60.806900540359024
4.150404757850472,75.0071914116036,79.5206177858001,69.31750036105926,61.430821832339284
4.448782831127585,75.54535297841241,79.59638248322923,69.68920792030043,62.66874519855569
4.768611697714469,75.89481948108738,79.67759400470574,70.20379948220584,65.92405065290976
5.111433483440165,76.1227859320406,79.76464392959583,70.77249397592473,67.94303170371685
5.478901179593939,76.28104418509852,79.85795198842298,71.34317339919454,69.31981649521921
5.872786613189477,76.45067983274386,79.9579680866917,71.99863554980996,69.65465724875756
6.294988990221888,76.63251081088265,80.06517447420669,72.17247322494687,70.09942801730766
6.747544053110693,77.02676421560219,80.2561498894902,72.35880831987693,70.8992113374246
7.2326338964835335,77.81089630094061,80.59669186142229,72.55853929059572,71.67494049056486
7.752597488629457,79.00104497167037,81.56854850702092,72.78121010129325,72.62422288059987
8.309941949353387,79.32467274535257,81.7557154827074,73.02228202064087,72.74860149543593
8.907354638610439,80.17287508423401,81.95633813918761,73.28068491829369,72.88192185297348
9.547716114208056,80.58378510170365,82.17138382310462,73.45815842833193,73.0248267868913
10.234114021054527,80.87053545427095,82.48848788443756,73.6456308249786,73.17800534502938
10.96985797892384,80.98398617701885,82.83740019014715,73.84658085953474,74.46366836549238
11.758495540521558,81.10559302188986,84.3108807272748,74.80250343806529,75.28540052034191
12.603829296797274,81.23594234326303,84.45940898686924,76.1925082104868,76.75529906265766
13.50993521198025,81.3756626493072,84.61861513898516,76.49160871551435,76.93352994702794
14.481182276745331,81.5375919561063,84.78926683140227,76.7658449091417,77.1245740847987
15.52225357427048,81.80323339960259,84.96135610570082,76.94996919545605,77.32935263766021
16.638168860761272,82.08797215690738,85.10522408629954,77.14733041961121,77.9954069121107
17.834308769319094,82.28188709360758,85.25943492581492,77.35888020253084,78.79632338531101
19.116440753857,82.4282540088198,85.42473218601876,79.56501779434487,79.03540777239284
20.49074689815846,82.58514343465463,85.60191288431966,79.91682587039207,79.29168025146335
21.96385372416547,82.75331184828205,86.38892363876798,80.17263147845463,79.48075450742525
23.542864143224154,83.05257515700839,86.53065965362765,80.26443843075153,79.5546728713966
25.23539170434766,83.9092554847413,86.68258525757447,80.36284550596125,79.63390532406734
27.049597304631316,84.49577498224383,86.84543299361006,80.46832719562691,79.71883390228443
28.99422853882875,84.8042757182023,87.18425055025922,80.58139210311462,79.80986810802777
31.07866187782014,86.3593643684657,88.44249985767645,80.70258539595743,79.9074468829148
33.3129478793467,86.76827979696651,89.07927990183497,80.87042112609174,80.01204072465487
35.707859649004625,87.2702483862557,89.18776610638979,81.52266591462997,80.12415395565836
38.27494478516307,87.72068294085659,89.30405152730562,84.33182982251977,82.96285014773316
41.0265810582719,87.87756973384333,89.42869686053542,84.8668682930266,83.8572580482859
43.97603609302721,88.04573532534376,89.56230311120387,85.67201573184288,84.94942704133624
47.13753134116719,88.22599056306206,89.70551449148692,85.8215876389012,85.35571150920391
50.526310653356795,88.61479954746618,90.463411208597,85.98191246767401,85.68367618223577
54.15871378079465,89.23897637239534,90.72561334343588,86.1537632598886,85.86326883908639
58.05225516094896,89.66464439554628,91.00666553564673,86.34916104075351,86.05577264895756
62.22570836730231,90.28054597815445,91.51177977123162,86.6069915451049,86.26211581167237
66.69919663030115,90.71595067198972,91.88774635256348,86.88335782454543,86.8924001084779
71.49428986597577,91.11392706528288,92.08699169151761,87.11012053357068,87.15491264879971
76.63410868007446,91.44439806131318,92.30056104073462,87.31352600667465,87.36073902656935
82.14343584919422,91.83908346595888,92.68590833238783,87.53155456757362,87.58136253416406
88.04883581643465,92.6358120719311,93.32127837115073,87.78481680978405,87.83185344663936
94.37878277775371,93.00361081350418,93.72610636507189,88.08743166662485,88.10955529818965
101.1637979766207,97.95110193145082,97.67311697705502,91.12634118210829,91.12631433261461
108.43659686896086,97.99325047052601,97.98217497773484,91.31663394694812,91.31643930976986
116.23224686798518,98.03842912367787,98.02647420375439,91.52060710968748,91.52023262234664
124.58833642950081,98.08685572980474,98.07395815957224,91.73924417217862,91.73867690500974
133.54515629298973,98.1387637885307,98.12485579961492,92.07948940278816,92.05903913213103
143.14589375234786,98.19440358607584,98.17941253814469,92.48401176057394,92.42271710928232
153.436840893001,98.2540434020668,98.23789143257889,93.709222209064,93.72517195553058
164.46761779946627,98.31797080310652,98.30057445187964,94.49207549465514,94.42162880444549
176.2914118095948,98.38649402934033,98.36776383612967,95.2603363676712,95.26953664367153
188.96523396912076,98.45994348070427,98.43978355385002,95.39579248755132,95.40301484902189
202.55019392306664,98.53867331002166,98.51698086408607,95.54098672658402,95.54608897864001
217.1117945694501,98.62306313062948,98.59972799079407,95.69661917100177,95.69944889618053
232.72024789604072,99.13544136278378,99.31506849315068,95.86344023715985,95.8638340605062
249.45081352303166,99.31506849315068,99.31506849315068,96.15468759115737,96.19408610106686
267.3841615839944,99.31506849315068,99.31506849315068,96.48827944873615,96.57541047437601
286.606761694825,99.31506849315068,99.31506849315068,96.58543664151019,96.58892570340983
307.2112998861753,99.31506849315068,99.31506849315068,96.59973883211943,96.60341256008824
329.2971255097148,99.31506849315068,99.31506849315068,96.6150692260791,96.6189408960044
352.970730273065,99.31506849315068,99.31506849315068,96.63150174228446,96.63558558447464
378.3462617131925,99.31506849315068,99.31506849315068,96.64911561375769,96.65342688155677
405.54607358408276,99.31506849315068,99.31506849315068,96.66799576968742,96.67255081302245
434.7013158125018,99.31506849315068,99.31506849315068,96.68823324493376,96.69304958914958
465.95256686646775,99.31506849315068,99.31506849315068,96.70992561897293,96.71502204933459
499.450511585514,99.31506849315068,99.31506849315068,96.73317748639847,96.7385741386685
535.3566677410719,99.31506849315068,99.31506849315068,96.75810096124721,96.76381941877463
573.8441648302393,99.31506849315068,99.31506849315068,96.784816217582,96.79087961537131
615.0985788580505,99.31506849315068,99.31506849315068,96.81345206893762,96.81988520519927
659.3188271333541,99.31506849315068,99.31506849315068,96.84414658942374,96.8509760451443
706.7181273927491,99.31506849315068,99.31506849315068,96.87704777947998,96.88430204658816
757.5250258771905,99.31506849315068,99.31506849315068,96.91231427949278,96.92002389823965
811.9844993184009,99.31506849315068,99.31506849315068,96.95011613471524,96.95831384093081
870.3591361485165,99.31506849315068,99.31506849315068,96.99063561517806,96.99935649811434
932.9304026284676,99.31506849315068,99.31506849315068,97.03406809454485,97.04334976606647
1000.0,99.31506849315068,99.31506849315068,97.08062299214967,97.09050576808782


==> data/pairwisehist_figure_data.csv <==
6,1,4,4
8,10,4,6
3,5,8,7
9,9,2,7
8,8,9,2
6,10,9,10
5,4,1,4
6,1,3,4
9,2,4,4
4,8,1,2
10,10,1,5
8,4,3,8
3,1,1,5
6,6,7,9
5,2,5,10
9,2,2,8
10,10,4,7
8,3,1,4
6,10,5,5
7,5,5,4
5,5,9,5
4,8,6,6
1,2,6,10
4,1,6,1
2,3,5,3
1,4,3,1
8,6,10,1
3,8,3,10
3,4,4,3
4,5,2,3
10,2,5,7
9,3,4,1
1,7,1,7
4,4,9,9
9,3,4,3
1,9,9,4
9,3,9,5
4,1,5,4
7,10,9,1
9,6,10,1
10,7,6,4
2,9,1,5
10,7,6,8
9,9,10,3
9,7,7,10
2,7,9,9
4,3,4,7
4,7,6,8
1,9,5,7
6,9,3,4
10,8,6,4
5,6,4,4
8,10,10,10
8,4,3,4
10,8,8,6
2,3,3,9
2,6,9,5
1,3,6,6
1,9,2,2
1,4,9,9
5,5,1,10
4,8,4,3
2,2,3,2
5,3,6,6
6,3,6,8
8,7,2,7
8,3,4,2
10,6,10,10
3,1,10,2
10,1,7,1
5,9,5,4
4,9,9,8
1,4,9,8
8,2,9,5
8,1,5,10
1,7,5,3
5,7,4,4
8,9,6,1
9,6,5,8
5,2,4,4
10,3,6,3
4,6,8,3
8,2,7,6
1,1,4,2
10,10,7,7
8,9,9,8
1,9,7,9
10,9,4,7
2,8,5,10
3,1,9,3
8,9,5,5
2,8,7,10
5,2,6,10
8,2,4,6
8,4,7,7
8,10,2,10
7,1,4,9
5,2,5,6
1,4,2,5
5,5,1,1


==> data/pairwisehist_figure_data_2d_0_1.csv <==
0.0 0.0 1.0
0.0 1.0 1.0
0.0 2.0 1.0
0.0 3.0 4.0
0.0 4.0 0.0
0.0 5.0 0.0
0.0 6.0 2.0
0.0 7.0 0.0
0.0 8.0 4.0
0.0 9.0 0.0
1.0 0.0 0.0
1.0 1.0 1.0
1.0 2.0 2.0
1.0 3.0 0.0
1.0 4.0 0.0
1.0 5.0 1.0
1.0 6.0 1.0
1.0 7.0 2.0
1.0 8.0 1.0
1.0 9.0 0.0
2.0 0.0 3.0
2.0 1.0 0.0
2.0 2.0 0.0
2.0 3.0 1.0
2.0 4.0 1.0
2.0 5.0 0.0
2.0 6.0 0.0
2.0 7.0 1.0
2.0 8.0 0.0
2.0 9.0 0.0
3.0 0.0 2.0
3.0 1.0 0.0
3.0 2.0 1.0
3.0 3.0 1.0
3.0 4.0 1.0
3.0 5.0 1.0
3.0 6.0 1.0
3.0 7.0 3.0
3.0 8.0 1.0
3.0 9.0 0.0
4.0 0.0 0.0
4.0 1.0 4.0
4.0 2.0 1.0
4.0 3.0 1.0
4.0 4.0 3.0
4.0 5.0 1.0
4.0 6.0 1.0
4.0 7.0 0.0
4.0 8.0 1.0
4.0 9.0 0.0
5.0 0.0 2.0
5.0 1.0 0.0
5.0 2.0 1.0
5.0 3.0 0.0
5.0 4.0 0.0
5.0 5.0 1.0
5.0 6.0 0.0
5.0 7.0 0.0
5.0 8.0 1.0
5.0 9.0 2.0
6.0 0.0 1.0
6.0 1.0 0.0
6.0 2.0 0.0
6.0 3.0 0.0
6.0 4.0 1.0
6.0 5.0 0.0
6.0 6.0 0.0
6.0 7.0 0.0
6.0 8.0 0.0
6.0 9.0 1.0
7.0 0.0 1.0
7.0 1.0 3.0
7.0 2.0 2.0
7.0 3.0 3.0
7.0 4.0 0.0
7.0 5.0 1.0
7.0 6.0 1.0
7.0 7.0 1.0
7.0 8.0 3.0
7.0 9.0 3.0
8.0 0.0 0.0
8.0 1.0 2.0
8.0 2.0 3.0
8.0 3.0 0.0
8.0 4.0 0.0
8.0 5.0 2.0
8.0 6.0 1.0
8.0 7.0 0.0
8.0 8.0 2.0
8.0 9.0 0.0
9.0 0.0 1.0
9.0 1.0 1.0
9.0 2.0 1.0
9.0 3.0 0.0
9.0 4.0 0.0
9.0 5.0 1.0
9.0 6.0 2.0
9.0 7.0 2.0
9.0 8.0 1.0
9.0 9.0 3.0


==> data/pairwisehist_figure_data_2d_0_2.csv <==
0.0 0.0 1.0
0.0 1.0 2.0
0.0 2.0 1.0
0.0 3.0 1.0
0.0 4.0 2.0
0.0 5.0 2.0
0.0 6.0 1.0
0.0 7.0 0.0
0.0 8.0 3.0
0.0 9.0 0.0
1.0 0.0 1.0
1.0 1.0 0.0
1.0 2.0 2.0
1.0 3.0 0.0
1.0 4.0 2.0
1.0 5.0 0.0
1.0 6.0 1.0
1.0 7.0 0.0
1.0 8.0 2.0
1.0 9.0 0.0
2.0 0.0 1.0
2.0 1.0 0.0
2.0 2.0 1.0
2.0 3.0 1.0
2.0 4.0 0.0
2.0 5.0 0.0
2.0 6.0 0.0
2.0 7.0 1.0
2.0 8.0 1.0
2.0 9.0 1.0
3.0 0.0 1.0
3.0 1.0 1.0
3.0 2.0 0.0
3.0 3.0 2.0
3.0 4.0 1.0
3.0 5.0 3.0
3.0 6.0 0.0
3.0 7.0 1.0
3.0 8.0 2.0
3.0 9.0 0.0
4.0 0.0 3.0
4.0 1.0 0.0
4.0 2.0 0.0
4.0 3.0 3.0
4.0 4.0 3.0
4.0 5.0 2.0
4.0 6.0 0.0
4.0 7.0 0.0
4.0 8.0 1.0
4.0 9.0 0.0
5.0 0.0 0.0
5.0 1.0 0.0
5.0 2.0 2.0
5.0 3.0 1.0
5.0 4.0 1.0
5.0 5.0 1.0
5.0 6.0 1.0
5.0 7.0 0.0
5.0 8.0 1.0
5.0 9.0 0.0
6.0 0.0 0.0
6.0 1.0 0.0
6.0 2.0 0.0
6.0 3.0 1.0
6.0 4.0 1.0
6.0 5.0 0.0
6.0 6.0 0.0
6.0 7.0 0.0
6.0 8.0 1.0
6.0 9.0 0.0
7.0 0.0 1.0
7.0 1.0 2.0
7.0 2.0 2.0
7.0 3.0 3.0
7.0 4.0 2.0
7.0 5.0 1.0
7.0 6.0 2.0
7.0 7.0 0.0
7.0 8.0 3.0
7.0 9.0 2.0
8.0 0.0 0.0
8.0 1.0 2.0
8.0 2.0 0.0
8.0 3.0 3.0
8.0 4.0 1.0
8.0 5.0 0.0
8.0 6.0 1.0
8.0 7.0 0.0
8.0 8.0 1.0
8.0 9.0 2.0
9.0 0.0 1.0
9.0 1.0 0.0
9.0 2.0 0.0
9.0 3.0 2.0
9.0 4.0 1.0
9.0 5.0 4.0
9.0 6.0 2.0
9.0 7.0 1.0
9.0 8.0 0.0
9.0 9.0 1.0


==> data/pairwisehist_figure_data_2d_0_3.csv <==
0.0 0.0 1.0
0.0 1.0 2.0
0.0 2.0 1.0
0.0 3.0 1.0
0.0 4.0 1.0
0.0 5.0 1.0
0.0 6.0 2.0
0.0 7.0 1.0
0.0 8.0 2.0
0.0 9.0 1.0
1.0 0.0 0.0
1.0 1.0 1.0
1.0 2.0 1.0
1.0 3.0 0.0
1.0 4.0 2.0
1.0 5.0 0.0
1.0 6.0 0.0
1.0 7.0 0.0
1.0 8.0 2.0
1.0 9.0 2.0
2.0 0.0 0.0
2.0 1.0 1.0
2.0 2.0 2.0
2.0 3.0 0.0
2.0 4.0 1.0
2.0 5.0 0.0
2.0 6.0 1.0
2.0 7.0 0.0
2.0 8.0 0.0
2.0 9.0 1.0
3.0 0.0 1.0
3.0 1.0 1.0
3.0 2.0 3.0
3.0 3.0 1.0
3.0 4.0 0.0
3.0 5.0 1.0
3.0 6.0 1.0
3.0 7.0 2.0
3.0 8.0 1.0
3.0 9.0 0.0
4.0 0.0 1.0
4.0 1.0 0.0
4.0 2.0 0.0
4.0 3.0 5.0
4.0 4.0 1.0
4.0 5.0 2.0
4.0 6.0 0.0
4.0 7.0 0.0
4.0 8.0 0.0
4.0 9.0 3.0
5.0 0.0 0.0
5.0 1.0 0.0
5.0 2.0 0.0
5.0 3.0 3.0
5.0 4.0 1.0
5.0 5.0 0.0
5.0 6.0 0.0
5.0 7.0 1.0
5.0 8.0 1.0
5.0 9.0 1.0
6.0 0.0 1.0
6.0 1.0 0.0
6.0 2.0 0.0
6.0 3.0 1.0
6.0 4.0 0.0
6.0 5.0 0.0
6.0 6.0 0.0
6.0 7.0 0.0
6.0 8.0 1.0
6.0 9.0 0.0
7.0 0.0 2.0
7.0 1.0 2.0
7.0 2.0 0.0
7.0 3.0 2.0
7.0 4.0 2.0
7.0 5.0 3.0
7.0 6.0 2.0
7.0 7.0 2.0
7.0 8.0 0.0
7.0 9.0 3.0
8.0 0.0 2.0
8.0 1.0 0.0
8.0 2.0 2.0
8.0 3.0 1.0
8.0 4.0 1.0
8.0 5.0 0.0
8.0 6.0 1.0
8.0 7.0 2.0
8.0 8.0 0.0
8.0 9.0 1.0
9.0 0.0 1.0
9.0 1.0 0.0
9.0 2.0 1.0
9.0 3.0 2.0
9.0 4.0 1.0
9.0 5.0 1.0
9.0 6.0 4.0
9.0 7.0 1.0
9.0 8.0 0.0
9.0 9.0 1.0


==> data/pairwisehist_figure_data_2d_1_2.csv <==
0.0 0.0 1.0
0.0 1.0 0.0
0.0 2.0 1.0
0.0 3.0 3.0
0.0 4.0 2.0
0.0 5.0 1.0
0.0 6.0 1.0
0.0 7.0 0.0
0.0 8.0 1.0
0.0 9.0 1.0
1.0 0.0 0.0
1.0 1.0 1.0
1.0 2.0 1.0
1.0 3.0 3.0
1.0 4.0 3.0
1.0 5.0 2.0
1.0 6.0 1.0
1.0 7.0 0.0
1.0 8.0 1.0
1.0 9.0 0.0
2.0 0.0 1.0
2.0 1.0 0.0
2.0 2.0 1.0
2.0 3.0 4.0
2.0 4.0 1.0
2.0 5.0 4.0
2.0 6.0 0.0
2.0 7.0 0.0
2.0 8.0 1.0
2.0 9.0 0.0
3.0 0.0 1.0
3.0 1.0 1.0
3.0 2.0 3.0
3.0 3.0 1.0
3.0 4.0 0.0
3.0 5.0 0.0
3.0 6.0 1.0
3.0 7.0 0.0
3.0 8.0 3.0
3.0 9.0 0.0
4.0 0.0 2.0
4.0 1.0 1.0
4.0 2.0 0.0
4.0 3.0 0.0
4.0 4.0 1.0
4.0 5.0 0.0
4.0 6.0 0.0
4.0 7.0 1.0
4.0 8.0 1.0
4.0 9.0 0.0
5.0 0.0 0.0
5.0 1.0 0.0
5.0 2.0 0.0
5.0 3.0 1.0
5.0 4.0 1.0
5.0 5.0 0.0
5.0 6.0 1.0
5.0 7.0 1.0
5.0 8.0 1.0
5.0 9.0 3.0
6.0 0.0 1.0
6.0 1.0 1.0
6.0 2.0 0.0
6.0 3.0 1.0
6.0 4.0 1.0
6.0 5.0 3.0
6.0 6.0 1.0
6.0 7.0 0.0
6.0 8.0 1.0
6.0 9.0 0.0
7.0 0.0 1.0
7.0 1.0 0.0
7.0 2.0 1.0
7.0 3.0 1.0
7.0 4.0 1.0
7.0 5.0 2.0
7.0 6.0 1.0
7.0 7.0 1.0
7.0 8.0 1.0
7.0 9.0 0.0
8.0 0.0 1.0
8.0 1.0 2.0
8.0 2.0 1.0
8.0 3.0 1.0
8.0 4.0 3.0
8.0 5.0 1.0
8.0 6.0 1.0
8.0 7.0 0.0
8.0 8.0 3.0
8.0 9.0 1.0
9.0 0.0 1.0
9.0 1.0 1.0
9.0 2.0 0.0
9.0 3.0 2.0
9.0 4.0 1.0
9.0 5.0 0.0
9.0 6.0 1.0
9.0 7.0 0.0
9.0 8.0 2.0
9.0 9.0 1.0


==> data/pairwisehist_figure_data_2d_1_3.csv <==
0.0 0.0 2.0
0.0 1.0 2.0
0.0 2.0 1.0
0.0 3.0 3.0
0.0 4.0 1.0
0.0 5.0 0.0
0.0 6.0 0.0
0.0 7.0 0.0
0.0 8.0 1.0
0.0 9.0 1.0
1.0 0.0 0.0
1.0 1.0 1.0
1.0 2.0 0.0
1.0 3.0 2.0
1.0 4.0 1.0
1.0 5.0 3.0
1.0 6.0 1.0
1.0 7.0 1.0
1.0 8.0 0.0
1.0 9.0 3.0
2.0 0.0 1.0
2.0 1.0 1.0
2.0 2.0 3.0
2.0 3.0 1.0
2.0 4.0 1.0
2.0 5.0 2.0
2.0 6.0 1.0
2.0 7.0 1.0
2.0 8.0 1.0
2.0 9.0 0.0
3.0 0.0 1.0
3.0 1.0 0.0
3.0 2.0 1.0
3.0 3.0 2.0
3.0 4.0 1.0
3.0 5.0 0.0
3.0 6.0 1.0
3.0 7.0 2.0
3.0 8.0 2.0
3.0 9.0 0.0
4.0 0.0 1.0
4.0 1.0 0.0
4.0 2.0 1.0
4.0 3.0 1.0
4.0 4.0 1.0
4.0 5.0 0.0
4.0 6.0 1.0
4.0 7.0 0.0
4.0 8.0 0.0
4.0 9.0 1.0
5.0 0.0 2.0
5.0 1.0 0.0
5.0 2.0 1.0
5.0 3.0 1.0
5.0 4.0 1.0
5.0 5.0 0.0
5.0 6.0 0.0
5.0 7.0 1.0
5.0 8.0 1.0
5.0 9.0 1.0
6.0 0.0 0.0
6.0 1.0 0.0
6.0 2.0 1.0
6.0 3.0 2.0
6.0 4.0 0.0
6.0 5.0 0.0
6.0 6.0 2.0
6.0 7.0 2.0
6.0 8.0 1.0
6.0 9.0 1.0
7.0 0.0 0.0
7.0 1.0 2.0
7.0 2.0 1.0
7.0 3.0 1.0
7.0 4.0 0.0
7.0 5.0 2.0
7.0 6.0 0.0
7.0 7.0 0.0
7.0 8.0 0.0
7.0 9.0 3.0
8.0 0.0 1.0
8.0 1.0 1.0
8.0 2.0 1.0
8.0 3.0 3.0
8.0 4.0 2.0
8.0 5.0 0.0
8.0 6.0 3.0
8.0 7.0 2.0
8.0 8.0 1.0
8.0 9.0 0.0
9.0 0.0 1.0
9.0 1.0 0.0
9.0 2.0 0.0
9.0 3.0 0.0
9.0 4.0 2.0
9.0 5.0 1.0
9.0 6.0 2.0
9.0 7.0 0.0
9.0 8.0 0.0
9.0 9.0 3.0


==> data/real_world_datasets_accuracy.csv <==
dataset_abbreviation,"PairwiseHist 100k, M=1000","PairwiseHist 10k, M=100",DeepDB 100k,DeepDB 10k,DBEst++ 100k,DBEst++ 10k
Aqua,0.31197547557440225,1.2142630438934736,1.665958466376777,3.5364824882670165,51.86548824605793,55.40341053120757
Basement,0.21647358544695544,0.6169556572498364,0.30943016035627047,0.936815727243829,37.36868762754018,44.75980018087004
Build,0.44720644242944463,1.3331872787593113,84.41653260459935,84.28084763998798,30.141689247167456,43.21669796139027
Current,0.3096881673204149,0.8636935893648864,0.3751489111697579,1.0548645629478361,88.49560527627682,101.2774060552491
Flights,0.44615617732499824,0.9562689811712345,1.5688766048284268,2.4336868457875616,14.633791131602377,39.45975840320369
Furnace,0.19652026454002505,0.5815085235678155,0.17475561916434765,0.4587560239849921,2.968741145568205,22.70445373878075
Gas,0.23373941759050582,1.0560050469512041,0.5642631126821738,0.9845930679320514,17.692133903695645,43.71161296493476
Light,0.1760710182910503,0.5539117059392045,0.60991845798574,1.359183482119451,28.114873979734597,26.211435232702605
Power,0.4129448140316546,1.0991196005265962,1.259770308571864,3.7844126393628312,65.39704573861901,100.0
Taxis,0.6562429609624658,1.9229794178390005,6.32980692870809,8.073066216568066,100.0,260.7406621706085
Temp,0.08894506729170551,0.4147478045323068,0.23003421414659014,0.8169742331981097,2.8067465487722583,8.439163153156905


==> data/real_world_datasets_storage.csv <==
dataset_abbreviation,"PairwiseHist 100k, M=1000","PairwiseHist 10k, M=100",DeepDB 100k,DeepDB 10k,DBEst++ 100k,DBEst++ 10k
Aqua,0.5817868,0.1713136,10.8426226,2.6526288,81.678514,9.245354
Basement,0.17085879999999998,0.0952028,9.238741599999999,1.8443936,1.318532,1.318304
Build,0.077328,0.0289394,3.55652,0.968553,0.488202,0.488122
Current,0.1989842,0.0796276,6.660204599999999,1.7782146,1.603806,1.603536
Flights,1.312791,0.4122304,16.976948800000002,7.778574,45.758853,38.62679
Furnace,0.150234,0.0818446,15.849527199999999,2.294069,1.330048,1.329828
Gas,1.0468894,0.202523,35.5908832,4.605887,0.791887,0.791753
Light,0.09187260000000001,0.0451878,3.7508046,1.0991982,0.614841,0.614729
Power,0.1494954,0.058302,9.620051,1.9608706,5.812328,5.803496
Taxis,1.461305,0.5007332,11.5541234,5.837853,141.139721,18.31915
Temp,0.0428842,0.025068200000000002,3.2333643999999997,0.6541988000000001,118.771406,12.173726

